Comparative Code Structure Analysis using Deep Learning for Performance Prediction

Performance analysis has always been an afterthought during the application development process, focusing on application correctness first. The learning curve of the existing static and dynamic analysis tools are steep, which requires understanding low-level details to interpret the findings for actionable optimizations. Additionally, application performance is a function of an infinite number of unknowns stemming from the application-, runtime-, and interactions between the OS and underlying hardware, making it difficult, if not impossible, to model using any deep learning technique, especially without a large labeled dataset. In this paper, we address both of these problems by presenting a large corpus of a labeled dataset for the community and take a comparative analysis approach to mitigate all unknowns except their source code differences between different correct implementations of the same problem. We put the power of deep learning to the test for automatically extracting information from the hierarchical structure of abstract syntax trees to represent source code. This paper aims to assess the feasibility of using purely static information (e.g., abstract syntax tree or AST) of applications to predict performance change based on the change in code structure. This research will enable performance-aware application development since every version of the application will continue to contribute to the corpora, which will enhance the performance of the model. Our evaluations of several deep embedding learning methods demonstrate that tree-based Long Short-Term Memory (LSTM) models can leverage the hierarchical structure of source-code to discover latent representations and achieve up to 84% (individual problem) and 73% (combined dataset with multiple of problems) accuracy in predicting the change in performance.

==> data_metrics.csv <==
contest_id,problem_id,runtime_avg,runtime_low_avg,runtime_high_avg,runtime_std,runtime_low_std,runtime_high_std,mem_avg,mem_low_avg,mem_high_avg,mem_std,mem_low_std,mem_high_std,total_count,Clang++17 Diagnostics,GNU C,GNU C++,GNU C++0x,GNU C++11,GNU C++14,GNU C++17,GNU C++17 Diagnostics,GNU C11,MS C++
999,d,193.53777283565665,9.381465517241379,328.59859913793105,124.31985913933416,28.996004503424334,224.85385094952386,14965349.000733675,10925239.172413792,21708462.344827585,30711810.11602856,30804101.003604405,34610999.43383796,1856,0,3,213,0,439,742,421,0,1,37
1028,b,13.030932603542315,0.050879796480814074,29.590205639177444,4.738992535033233,0.8721285418573813,14.16679516043667,522736.1822421801,512015.6302734789,579494.9942760229,6473201.862572825,6472768.716882688,6473440.352342137,4717,0,5,326,0,1078,2134,1105,0,12,57
520,a,8.876286080247832,1.2675454012888108,25.104745166959578,34.86462187219074,31.111068786902912,39.6464314459652,950167.6081856362,912439.3091974223,991500.987463386,4605802.600122385,4578092.021147318,4663548.053352487,17070,5,973,6523,811,3716,3017,703,29,359,934
1090,l,13.205511616411268,0.06302521008403361,30.105042016806724,2.020124754446312,0.9702607763660075,5.129570701966188,454678.2718734552,450835.3613445378,465894.18487394956,4496605.228859298,4495792.194798264,4496653.039068621,238,0,0,0,0,47,102,88,0,0,1
999,a,12.696282225516844,0.5637509266123054,30.51161354089449,23.107891795866504,20.708021757884424,26.177650501109436,412606.1919117041,404775.78848529776,438923.2913269088,4508372.258657463,4504455.143487106,4511006.482755151,8094,3,195,974,0,1754,3466,1436,6,50,210
1040,c,151.3640909090909,0.9090909090909091,477.1636363636364,119.80783620381521,3.5790944881871876,374.98593575095487,6517266.618181818,5475110.787878788,8251826.424242424,7940520.402736261,8259476.070151764,8099746.101328431,165,0,0,0,0,47,65,52,0,0,1
1046,i,269.9917695473251,0.0,760.3703703703703,238.05451166516667,0.0,683.6111710586356,3201941.245541838,2600011.8518518517,4233595.259259259,7622321.605394209,7525153.616950473,8096091.428508856,108,0,0,0,0,38,32,38,0,0,0
1045,e,23.953125,0.5769230769230769,48.69230769230769,20.505360773776705,2.884615384615385,31.90221746665803,1702222.7692307692,1355618.4615384615,1837528.6153846155,8067370.521012219,6675117.054682973,8215864.382004943,26,0,0,0,0,10,11,5,0,0,0
1059,e,60.743101458398904,1.1912181303116147,158.71954674220964,66.1528954396327,4.217726243305429,140.95869882249988,21444884.547686495,17683876.623229463,28892586.42492918,18850306.068595372,18787891.448665008,20716718.318016738,706,0,0,0,0,272,253,175,0,1,5
1064,d,189.48787318484594,2.644171779141104,579.6946672958943,172.06369372980848,7.98416630118629,453.77734614286214,46345107.77647978,40835888.68711656,59078616.37376121,59177033.46962375,58184131.14104625,73337901.21177043,2119,0,0,0,0,729,801,558,0,0,31
1062,a,13.39088760933421,0.01756819232547388,32.82339343504392,1.6625095247434387,0.7699668889169805,5.804311384502056,536528.1897103257,492489.55709662504,585705.2760055478,3874111.157712835,3867483.4672578312,3880830.599167554,4326,3,0,0,0,1146,1733,1316,0,36,92
1004,c,80.22808803416126,3.565226923920193,137.05612804209602,48.51880399011531,6.431922091513792,81.00174671639792,3477904.294505173,2256945.3926770445,5667191.833369875,7912042.570553124,7912021.009923567,8358131.239270355,4561,0,9,505,0,1007,2129,867,0,3,41
907,a,12.916720273564463,3.455850487540628,28.8943661971831,67.07272487999434,50.70614523487297,94.8491400718914,2655916.5850487542,2626867.3109425786,2685412.819068256,8328029.382500496,8284981.842417238,8400276.787574504,3692,0,63,670,0,939,1794,65,18,55,88
1034,c,497.8805874840358,6.655172413793103,997.360153256705,176.53513381044525,23.930852296500852,393.50603137234543,47220978.98748404,33333985.59386973,64494737.164750956,33735771.729556784,25719190.487253442,51466991.446478605,261,0,0,0,0,93,106,60,0,0,2
1054,a,13.369429546562655,0.0,32.50511945392491,1.4044654179812643,0.0,4.751180727573128,289288.4542824638,253203.09702584107,336547.0112140419,3742790.9485620875,3737117.8506754837,3748643.933060684,4102,0,0,0,0,948,1817,1178,0,81,78
1089,g,40.88258258258258,9.273873873873875,64.18558558558559,20.46067731657948,7.517471681928487,32.202844837810225,1949940.7759759757,1940655.2792792793,1957364.0072072071,24434282.30185875,24434465.14143223,24434092.512948286,555,0,0,0,0,151,222,172,0,5,5
985,a,11.893922401132208,0.013518385003604902,26.826604181687095,1.6652984322533593,0.45010335293237697,6.897686639027641,546480.2995006542,454760.09805335256,656642.3994232155,4585094.2700664075,4566142.698539036,4600512.384500164,5548,1,56,796,0,1348,2373,876,0,8,90
266,a,17.269247136842477,3.102187091804267,43.62648625113039,76.06214533695848,67.63291739824676,85.29959349800657,924558.5965730767,894316.1978765449,962715.433164752,4533636.669164469,4495319.657843777,4613779.30396326,29857,17,2434,10579,339,6169,5540,1345,64,853,2517
886,f,119.2044050496911,1.2328767123287672,493.94520547945206,79.04386281416916,5.955360306653193,362.84880773062093,36078675.889336556,34743450.30136986,40006641.97260274,52599011.44467666,53237620.54651663,52849139.47911666,73,0,0,2,0,35,29,6,0,0,1
1030,g,173.25800376647834,86.0,270.6388888888889,214.492606222871,194.5092114356884,278.0094075923988,51598083.37476459,46890780.44444445,55024071.11111111,36976880.12697008,31920473.88584732,45001612.149884574,36,0,0,0,0,17,13,5,0,1,0
1056,b,13.692647743136343,0.23033969288040948,30.300604932526756,2.4600879987383215,1.8444617152681433,8.253707634903835,1021156.9109353187,993639.2815262913,1116473.5374592834,6237669.442301577,6234377.1283143675,6345441.119854314,2149,0,0,0,0,475,933,713,0,9,19
975,e,350.5745422842197,1.2162162162162162,778.5830115830116,252.8910271589771,4.0943938939305715,565.137633030555,4903699.162535807,4662845.281853282,5272753.915057915,4128771.582796019,4195502.0344132595,4186689.0232054177,259,0,2,10,0,68,109,68,0,1,1
1063,e,26.438310185185184,0.0,61.24166666666667,16.115332480554855,0.0,38.451700403088665,1607793.3037037037,1401821.8666666667,1867332.2666666666,2095855.8046809172,2152016.791804558,2072274.7005587674,120,0,0,0,0,51,44,25,0,0,0
1032,f,399.4381578947369,8.68421052631579,526.1052631578947,341.03539804241973,7.405919620773836,402.550996408084,17834046.877192985,8824616.421052631,47054201.2631579,5291492.60063939,4413153.580556417,12621460.689372996,38,0,0,0,0,13,13,12,0,0,0
1087,b,14.602361828265444,0.14859437751004015,35.54484605087015,12.849906234959304,3.6826969818829776,47.55264464704468,561751.9770510613,533597.2155287818,605079.8179384203,4959012.0810332475,4866414.258893485,5261678.389240152,2988,1,0,0,0,761,1278,895,0,21,32
985,e,62.57424369162136,0.018820577164366373,384.16373902133,43.46619495739064,0.5309938260852906,333.2920338674031,8403980.705423117,7754617.094102886,11237686.925972397,14515673.14422909,14542788.26620324,16669384.738750003,1594,0,1,154,0,433,687,303,0,0,16
981,h,634.5742055442868,10.632183908045977,1427.0,328.2571418837517,19.0160941772826,754.928739881355,32482111.524002712,24815922.022988506,44849834.666666664,31000958.01750886,31367812.657738853,33681858.63746625,87,0,0,3,0,23,52,9,0,0,0
1053,d,213.60418743768693,126.88970588235294,317.68382352941177,304.4849751841976,282.226668206554,343.8564530826157,56732852.70588236,54101263.058823526,58893191.52941176,51429436.16113287,50604640.96470668,53310136.24115129,136,0,0,0,0,47,66,23,0,0,0
1074,b,120.78305250305249,2.901098901098901,184.57142857142858,101.71409768568122,5.924534469688421,116.36603322777647,1793244.503833944,1506859.8857142858,1953341.8901098901,8429279.429859303,8414854.7499586,8429223.255372386,455,0,0,0,0,98,198,157,0,0,2
938,f,115.85520520520521,2.772972972972973,207.17297297297299,100.26568608599247,8.31815496202388,161.22843396308375,32096921.856256258,30390637.318918917,33163120.086486485,50426093.13728988,48515638.29181981,51688742.424408294,185,0,0,21,0,54,91,16,0,0,3
1091,f,71.5383893102203,0.4647887323943662,109.65915492957747,73.71464459751448,2.599192647757132,97.92629820929614,2720922.35810762,2197867.447887324,3136451.425352113,5198920.01003716,5195745.061460449,5325047.543127907,355,0,0,0,0,125,136,86,0,3,5
958,f1,11.983860342555996,0.024350649350649352,30.93668831168831,1.4963184248896433,0.6038764659563592,6.222671530843684,3832864.9576510447,3762807.688311688,3888699.8441558443,3325934.170375426,3344404.7149190363,3332392.3365436317,616,0,0,71,0,185,273,81,0,0,6
1097,h,424.33442982456137,3.75,1924.1875,431.24182361489596,8.38525491562421,1917.735618468758,15030314.666666666,11853056.0,21551104.0,17119869.299724855,14991047.496196387,23163497.786986835,16,0,0,0,0,2,9,5,0,0,0
986,c,345.09765743420144,12.905084745762712,1548.265536723164,211.09429394349957,67.91065938246498,813.9222166079439,58895007.54758164,46403639.538983054,104980142.1378531,37607130.682194754,37774623.46485349,54239895.62970843,885,0,1,132,0,258,341,149,0,0,4
998,d,19.418508796168375,2.8007736943907156,40.20696324951644,35.55210786222167,23.086770965180236,47.67123984318292,1390116.9251174354,1343729.6402321083,1442108.905222437,10996233.164216705,10988431.23226419,10995379.567144338,1034,1,3,114,0,285,383,233,0,0,15
1070,e,113.90750402156428,0.03325942350332594,443.7760532150776,116.62147244868818,0.7055389169267104,538.9098637067125,8096121.527933568,6591690.075388026,10276782.261640798,21141438.70454351,20981562.88896879,21791200.078528773,451,0,0,0,0,145,172,130,0,0,4
1038,b,19.702180032757845,0.17808646792570626,45.925081941626345,12.57954605749912,3.260066312438251,65.00207826975164,689873.1062298202,619713.8679569222,838205.1331356328,7314049.728861582,7309122.666868122,7319150.311210699,6407,2,0,0,0,1750,2995,1526,0,42,92
893,b,10.685969582340945,3.2297864225781847,26.578756674294432,52.462852872936345,43.52107450292084,73.14210445056906,2574869.192857921,2481655.798627002,2738771.966437834,7587021.950518879,7538316.743678092,7980701.320439842,5244,0,98,873,0,1344,2638,117,25,22,127
1092,d2,46.873509942595334,0.03476245654692932,196.3870220162225,64.7343789679241,0.7212686183515561,184.70728693745252,2382508.412407933,1929752.3244495944,4775205.07995365,6108374.995310612,6020859.11324014,9870385.41268985,863,0,0,0,0,207,384,255,0,0,17
961,b,34.4265008371203,0.014749262536873156,142.0660766961652,17.607501055442036,0.4701291283336056,98.1974991002509,5353776.6991203595,5194670.442477876,5877415.243264504,8847550.901673429,8874806.927171098,8832991.20907299,5085,0,26,722,0,1247,2424,560,0,10,96
978,e,13.396844785688433,0.012214983713355049,32.49972855591748,15.789052441838336,0.4278732871694706,44.70851123807429,3139526.2375264983,3032391.9913137895,3280527.9826275785,6085193.524025026,6098339.05883706,6098407.537041966,3684,2,16,565,0,939,1488,609,0,7,58
1015,e1,16.775381470030915,0.75,45.511070110701105,39.476968872987335,21.080767410427594,105.98949012838041,8330283.964495861,8163613.284132841,8720518.140221402,19059399.116932366,19032053.928036362,19047451.190034654,2168,1,8,148,0,531,893,555,2,1,29
891,a,14.75422358015816,0.41388518024032045,47.76635514018692,26.191425447370595,13.720298450772555,98.62107434319257,3964535.1003389144,3772205.457943925,4412835.716955941,9703992.309656136,9659412.497852623,10578186.6343964,1498,2,9,227,0,404,744,79,1,4,28
1101,b,18.550280455565808,1.8015075376884422,95.81825795644892,103.44918557765921,50.86902218603028,272.51883214009655,947549.3961417062,809764.4489112227,2840747.524288107,5627897.920978327,5574923.781224862,7388137.597711238,2388,2,0,0,0,541,1079,729,0,21,16
895,a,7.586486883679918,1.1801822323462414,25.481093394077448,29.661740393868275,25.161919721416705,44.75471477371374,2911810.0319102556,2889112.200455581,2945523.1708428245,10135433.774685515,10119293.486469321,10188047.09067005,4390,0,58,725,0,1176,2225,71,9,14,112
958,c2,172.8091783058226,19.19463087248322,748.8389261744967,170.4994756543575,37.837402843568945,756.1933283851088,121653950.72688796,121262244.93959731,122900214.2639821,186575070.5022882,186661518.32835793,187161875.62097883,447,0,2,61,0,140,188,55,0,0,1
933,d,270.6031229668185,30.99137931034483,719.2327586206897,146.13636398437595,61.15786464913839,427.9312577279975,18587194.961613532,18089666.20689655,19236793.379310343,23414766.742601573,23506100.930561874,24010202.445494752,116,0,0,19,0,38,41,18,0,0,0
1073,a,16.15209861738149,0.029627539503386004,59.04683972911964,10.831080014811793,0.6659844603695836,109.96644037705343,515254.04604966135,459600.90293453727,772936.8126410835,6166402.540164976,6130320.762677343,8834221.935688047,7088,6,0,0,0,1972,2948,1873,0,130,159
230,a,16.585054206073803,0.16304347826086957,48.056414574402936,17.358908728469828,13.957881918503821,37.13494019253407,1157477.8228663446,1109973.6729944886,1213375.4121249234,4756814.954090265,4668119.961617957,4970287.82566089,13064,7,589,4240,143,3466,3006,693,1,198,721
1079,c,34.949167791273055,0.868421052631579,94.03258145363408,19.0657804702903,4.331383435962605,62.34519829528938,8140620.219266115,6956008.902255639,10917241.263157895,17235099.10646023,17174327.314855468,17837702.653062332,798,0,0,0,0,200,340,245,0,1,12
1090,d,85.51716430941154,1.7397590361445783,183.24096385542168,54.00753900499941,5.6797874506098465,104.365713610286,6539233.03146499,3664775.0939759035,8600642.621686747,12047572.30083789,11926608.734338542,12327196.861498713,415,0,0,0,0,96,175,139,0,1,4
965,b,13.440562617393963,0.3182282793867121,32.86473594548552,18.56575767336259,16.6880260328966,30.762924321898833,3586407.3594548544,3509158.3345826236,3667155.080068143,6428891.45917564,6430694.5672430815,6440872.647949945,2935,0,16,349,0,751,1372,401,1,3,42
266,b,14.963864591372953,1.1764857216362232,42.145742217648575,46.26408753121511,39.46439474146063,57.36350137381559,853023.585128361,821120.3183260441,892841.2396878484,4052615.8850472877,4034782.6297299205,4089095.129223666,23322,10,1409,8621,267,5104,4898,1073,21,440,1479
926,g,40.626326530612246,0.0,89.92,29.001110966239466,0.0,67.39861719649743,3171587.970612245,3084533.76,3291258.88,1275645.67554041,1213235.5899634755,1400933.4926882526,100,0,28,4,0,9,28,5,0,24,2
1077,f2,183.4099658961728,15.893899204244033,730.3806366047745,144.2017513543621,29.060932783363597,631.7865050846067,154166823.3846154,145525931.1193634,193968046.51458886,107773266.65725581,112350703.1894772,130119968.13237707,754,0,0,0,0,212,282,255,0,0,5
904,d,109.21428571428571,0.0,1045.0,0.0,0.0,0.0,2357735.619047619,2048000.0,3112960.0,0.0,0.0,0.0,1,0,0,0,0,1,0,0,0,0,0
1099,b,14.452040248985204,0.5267316302343956,36.16038978140637,17.22320916460899,15.082745495350531,43.82396887839699,645918.4349883577,589287.8630497762,706141.985778246,6939061.639562812,6914823.550208675,6970724.884409608,3797,0,0,0,0,837,1690,1192,0,42,36
932,e,191.86449704142012,35.2258382642998,436.9191321499014,131.75619249748158,86.8052825804017,322.6611417498272,129682135.26216963,128642696.33136095,131077647.147929,80855434.04824243,81806810.69929612,80709380.96806727,1014,0,0,150,0,330,444,84,0,0,6
1061,d,75.43663582842726,0.29015979814970566,177.81665264928512,52.748864124390415,2.1556144288155306,134.05433676792757,4407181.03181385,2443982.2640874684,7450138.26745164,6625926.135669518,6499592.735420914,7561463.365506801,1189,0,0,0,0,349,483,350,0,0,7
489,b,8.19618425211455,0.33673156523072206,26.01908630998007,18.22139398882755,15.856167226362558,23.6887623540442,1125087.0059561324,1089352.0159435843,1175803.4867392303,6287394.766384406,6278709.915923909,6305506.86986509,13046,1,215,5258,475,3002,2833,603,6,56,597
1079,d,13.515939015939017,0.038461538461538464,31.344871794871796,5.58704749031817,0.7585801124352314,12.531715124352388,406925.39431739436,348973.9487179487,475708.38974358974,3193042.2699574144,3187241.503876363,3196066.757056057,780,0,0,0,0,198,321,254,0,1,6
925,c,105.05157894736841,2.6,265.82666666666665,88.7881272519299,6.1838499334961226,251.2285213815413,21053684.322807018,16069973.333333334,31991726.08,40766612.13759617,40371168.322118655,52960442.347585104,150,0,0,9,0,31,77,31,0,0,2
281,a,19.096192239336492,3.2521475118483414,45.233708530805686,76.32796237137713,68.71594882597542,84.16322748548124,1011206.9459715639,976679.8862559241,1051501.6492890995,4990324.596717272,4940081.786095693,5075869.007989752,27008,21,2607,7726,249,6246,5585,1444,59,1147,1924
1054,f,26.43968926553672,0.5141242937853108,97.28248587570621,19.042806038986807,4.827074472385131,135.38928755548156,11224705.301694917,10659851.570621468,13408684.11299435,31819303.022523157,31861359.33630906,31780871.458220385,177,0,0,0,0,46,90,41,0,0,0
1100,b,104.98253733281392,1.7825165562913907,170.58039735099337,105.14343100676392,5.248637693769152,157.65811560798466,2770588.906957538,1970224.8264900662,4505648.826490066,9366970.379468102,9321482.260435082,10034078.0197861,3775,0,0,0,0,875,1658,1187,0,31,24
976,d,109.38400735294117,0.8823529411764706,427.55514705882354,109.8308649217324,3.5294117647058827,480.27811785278504,5824981.082352942,4270697.411764706,10131937.88235294,4061654.6533826683,4528261.694088324,5910303.022505479,272,0,0,36,0,78,105,52,0,0,1
954,f,504.09768339768334,3.7644787644787643,654.6428571428571,430.63608125437605,6.569977699177964,531.4369951225516,7426595.187644787,5971944.277992278,7736403.027027027,15507101.232994257,11188902.703967152,16836894.358509764,518,0,0,60,0,160,249,49,0,0,0
916,e,230.4469430661845,1.5106382978723405,512.6092843326886,135.9701262641284,5.079863438317695,267.08071887981765,36793895.12229417,33466522.491295937,42101952.123791106,34165583.53634459,34446046.63574428,34568722.36130635,517,0,1,81,0,153,255,25,0,0,2
1051,f,1076.8710001378413,6.5766299745977985,1802.1922099915325,483.3860440818552,8.91574613825322,781.5253043427125,68222280.09215683,60234028.00338696,76488218.44538526,41289370.079824954,44180973.91746428,41354877.060471654,1181,0,0,0,0,508,384,281,0,1,7
966,c,89.71440138808559,2.5142857142857142,231.3032967032967,88.01027324296625,7.149833955323509,245.71549770681452,21297383.925043378,17562900.817582417,30516316.27252747,37260449.29588115,37390546.49024389,46588684.36711597,455,0,0,50,0,130,223,52,0,0,0
980,e,562.8584346846847,4.920833333333333,1660.7291666666667,188.13887648305263,11.171745580058452,507.38565130411956,119156866.35243243,98196763.30666667,166803517.44,32148052.53369998,39081462.32724224,36468761.11641439,1200,0,0,136,0,400,436,207,0,0,21
379,a,6.643119864976753,0.41940003821412647,19.98713457741545,19.635822318997743,17.070938231105178,23.429817200885605,625594.2322145086,604885.6241003758,652060.1908158716,3073509.920580136,3062314.375060391,3094009.862377869,15701,4,1328,7107,407,2851,2022,442,9,335,1196
1028,a,13.345248510727242,0.02217112826408277,32.41287567745114,1.9675674958799372,0.6927357986947772,14.063250304339233,779330.8071365651,750105.4780752176,874550.1514205945,7707174.946124833,7705548.325569981,7709057.3038128605,6089,3,32,491,0,1355,2701,1408,0,22,77
1084,f,436.8821902654867,4.6875,1949.25,151.1977252848781,6.952686081652184,817.0795172441908,33047359.43362832,24263168.0,60064256.0,16662791.08975176,21435431.005935945,28188504.56445478,16,0,0,0,0,5,6,5,0,0,0
1064,f,22.538095238095238,0.42857142857142855,222.9142857142857,14.278710668098554,2.498979383505128,290.71885008701855,31045.07936507937,0.0,71855.54285714286,51628.206918450654,0.0,109322.72717426872,35,0,0,0,0,14,10,11,0,0,0
1006,e,472.0466941389538,7.643070246813127,715.4814212096555,346.1766460791568,8.635622987931743,509.6036219446899,12956865.364585247,7144720.455655004,23701794.50827231,14821709.735610714,14197902.851566423,17184095.294966735,3687,0,5,320,0,869,1618,830,0,0,45
1015,d,21.684998261230866,0.36397631660953567,88.2293549392334,29.269369537297848,14.607451831397782,133.86409017523465,838061.6229896893,669055.8803365534,1695564.0261763788,6250560.409261053,6235712.141131603,6475625.4794689715,3209,0,10,338,0,726,1349,743,2,1,40
898,b,15.693643929799165,0.7304143296544238,73.76099149629094,31.80960705391972,18.213161562156966,80.67284364733293,3673423.7430504793,3580611.740184549,4036019.945721006,13808520.680108232,13715497.965286022,16048993.419972138,5527,0,93,1049,0,1258,2798,153,7,35,134
1088,f,592.028117048346,8.610687022900763,962.4732824427481,218.2697151364191,10.036249199839649,329.54660799866235,77517141.85445294,60305595.603053436,103055516.33587787,31763037.044013638,34730609.95134958,32838091.507280488,131,0,0,0,0,41,50,40,0,0,0
953,h,65.11265306122449,0.0,164.2,42.9804671190212,0.0,103.3076957443152,6914134.935510204,5226496.0,9562685.44,2622689.4805479846,2788261.978304449,3095770.1057390687,25,0,2,0,0,5,14,3,0,1,0
1009,e,336.8018575851393,10.480600750938674,443.4055068836045,218.58275482096496,56.17551889206758,275.5067685086516,14763602.528423686,12602789.647058824,15255534.057571964,17190415.55687661,17562129.780701995,17289959.152107306,1598,0,4,147,0,424,617,383,0,4,19
1092,c,13.557535263548628,0.12026726057906459,32.3260579064588,2.4093265893445395,1.4106700992851648,12.215061089574483,900145.2445764248,831163.2391982182,1039053.9403118041,5023294.300273198,5001407.954882553,5060476.8536957605,2245,3,0,0,0,473,1038,690,0,7,34
1088,e,311.0393644859813,6.140186915887851,422.02429906542056,103.86783184920182,7.375697145102786,125.86839800030387,18269425.54915888,10194124.8,31205134.83364486,8987345.388090441,9060045.308098538,10687509.616205549,535,0,0,0,0,168,209,156,0,0,2
1084,c,20.17051103771945,0.275717017208413,42.81032504780115,24.922146501533632,2.1856658029393956,45.41815878803863,1936135.3066573958,1483867.2397705545,2379047.6481835563,8886849.702485034,8729189.036175944,9060271.955267971,2615,1,0,0,0,605,1157,779,0,27,46
925,a,230.69065921267182,0.18867924528301888,533.6918238993711,186.62619201042455,1.6717023723272972,434.54009447545377,4459977.257861636,3725093.0314465407,5614353.710691824,4182134.136225418,4239118.83895465,4540596.545965474,159,0,1,8,0,40,72,35,0,0,3
960,f,100.48138506225068,2.0599848139711465,233.75930144267275,70.26556687467202,6.624100701112458,181.08451379910085,24616991.10098709,18741756.50113895,38430024.892938495,35241583.863443725,36194014.06008489,41807147.19694732,1317,0,0,82,0,424,651,150,0,0,10
986,a,172.80386444310494,5.379043600562588,1161.64064697609,53.836158779281384,11.891820620865014,320.13457456239,49619631.74174536,45287991.44866385,71372209.50773558,56358384.81897369,57939217.256311215,56273502.22448843,1422,0,0,203,0,384,553,265,0,2,15
189,a,13.507194348894856,2.6361179508738215,55.98150261245571,32.926153206189916,27.43538358718686,112.58500130006193,2585050.2159588635,2536188.2947570714,2869132.50711669,13795816.659660464,13782625.051001472,14410789.147925628,16651,3,354,6185,253,4237,3980,783,8,67,781
1063,d,23.361377838744094,0.5596707818930041,143.1851851851852,21.639807340827605,4.201648105826532,207.4005356004476,453068.10547172686,292366.7489711934,571838.6831275721,4318529.965468135,3835522.3721694755,5011523.940797668,243,0,0,0,0,82,92,69,0,0,0
1037,d,90.37828408346078,0.5691500983176754,449.47520209744374,62.96472414259568,5.852053414506778,335.1821034616532,9304575.314835045,7296312.099628578,18238575.19248416,13693904.695373388,13763070.513396883,14853986.781679578,4577,0,0,207,0,1209,1987,1124,0,1,49
936,a,8.26574068408493,0.04151624548736462,22.19494584837545,3.74271942212002,1.0337666628761009,8.472395806443341,1986350.3503640702,1885701.5451263539,2067792.40433213,4756664.947790586,4768820.579479297,4766270.634221838,1108,0,6,246,0,267,483,81,0,1,24
1046,g,97.77079107505071,3.588235294117647,230.64705882352942,139.34278082274818,11.172754800271491,316.60885892560395,11306721.363083165,7795169.882352941,15334942.11764706,6716488.205160823,6989849.94470005,9432556.657154037,17,0,0,0,0,7,5,5,0,0,0
61,a,9.360708201332859,2.2245616026332216,27.05873673457806,31.965685296488026,28.67194811863464,37.51391335821233,1073616.8177942764,1034832.1661653708,1115565.509335452,5748479.867613455,5683726.990351085,5815954.442196107,17621,8,1240,6506,174,3705,3463,799,28,402,1296
906,e,30.838727931190586,1.6170212765957446,197.5744680851064,26.920865301911462,9.055510116367403,369.8108052620243,107029739.95110911,106097642.21276596,111420612.08510639,52100801.766131826,52820554.85629796,50227633.074438766,94,0,0,11,0,38,39,6,0,0,0
906,c,189.3756791535602,9.013011152416357,364.3197026022305,167.67605379650584,74.90235166028843,255.70805920989852,39084598.2209513,36550907.24163569,39613839.70260223,38335152.87043595,38836147.75045842,38767107.25777426,538,0,2,75,0,179,264,13,0,0,5
1084,d,237.55855619360136,0.4991304347826087,870.6243478260869,182.92843671423898,4.714408914993412,673.8816227603628,19132608.40111567,11409575.40173913,55346897.252173916,10710437.664405111,10985069.90096449,17740029.42905305,1150,0,0,0,0,298,467,372,0,0,13
908,g,253.3982573726542,21.39946380697051,401.1903485254692,263.09088492421625,94.93253537734543,403.346462229652,35081810.63378017,34483279.61394102,35419814.09115282,38925504.97340038,38987025.588079825,39189650.87255149,373,0,0,77,0,121,156,19,0,0,0
1025,g,16.93069873997709,0.0,36.175257731958766,35.7890906987185,0.0,55.334225405459826,938457.8785796104,917081.7319587629,987304.9072164949,4229851.132409671,4216590.254749561,4246564.11252197,97,0,0,5,0,41,30,21,0,0,0
914,h,52.02857142857143,0.0,319.0285714285714,59.71307232198698,0.0,405.8479296988175,8435770.514285713,8399374.628571428,8466432.0,17639616.23043686,17643631.871915195,17666401.022261903,35,0,0,5,0,13,14,2,0,0,1
1017,b,25.266376529908033,1.670229996760609,47.212342079689016,35.239309678883764,19.682746915036553,55.04491881240323,882374.8334812185,590215.4220926466,1037543.2044055718,3844669.7525506187,3829945.7557064793,3862482.693280787,6174,1,21,763,0,1525,2473,1293,5,7,86
929,a,7.756597021399653,0.7612781954887218,21.097744360902254,26.899745735041144,24.820471265770482,31.00242281622522,2800431.972238288,2769927.69924812,2934306.6466165413,6086661.480037445,6075947.74791009,6128176.0864035105,1064,0,8,80,0,225,528,110,1,6,106
1009,d,39.111346153846156,1.0076470588235293,146.23676470588236,49.50815106472677,20.97574089819889,144.77605465441297,2419462.8112217197,1843628.8752941177,3856809.2611764707,11445607.593542784,11215117.367487801,12147076.351349793,3400,0,5,324,0,809,1472,758,1,2,29
913,b,9.554645283355477,1.9283947023722894,21.377383204773686,44.349226180148975,34.52932111859023,50.598732822657,3245282.4856221336,3157855.045262698,3309773.0682578953,9086424.477382965,9059621.402395668,9141390.860256817,6871,0,51,906,0,1770,3762,237,21,15,109
993,c,60.09046383769552,1.0238500851788757,423.35093696763204,70.17998806484178,13.224420270094296,521.7650814133278,4913167.779464147,4663564.647359455,6519917.901192504,18063438.032941572,18048568.625755817,24046967.91184168,587,0,0,65,0,162,229,128,0,0,3
509,a,8.44429828037087,1.2569934226166892,19.28330295586021,30.037705492743992,27.379552115140807,33.649042168017345,869452.2299389809,853527.005309454,889184.5046358665,4966747.869160986,4957171.169424069,4982562.455833167,12619,4,764,5345,843,2361,1750,516,16,195,825
1086,c,204.4931519357195,8.716216216216216,1813.956081081081,119.40219336478107,7.400730917646763,1131.0561472386169,6160485.352812272,5520093.405405405,19997211.675675675,10357446.207009764,10362231.774134528,31691763.32454112,296,0,0,0,0,84,120,91,0,0,1
958,c3,414.0421370967741,11.16875,878.8125,270.03405219896564,17.194556505984675,591.0687585583846,76481806.86451614,73867417.6,78453657.6,124824076.96386653,122279133.69043306,127992202.18265978,160,0,0,12,0,48,78,22,0,0,0
926,e,176.04315789473685,0.39473684210526316,389.39473684210526,107.6407422782602,2.4010904724861395,284.113583612878,6399158.523508771,4951902.315789473,7656771.368421053,9187397.020566052,9223254.117865462,9416778.744088193,76,0,4,8,0,20,22,11,0,10,1
925,f,223.1648451730419,78.77777777777777,463.1111111111111,355.23285185083535,321.18937915807646,335.2423483075571,7978795.366120219,7829959.111111111,8146261.333333333,10345491.020043306,10388550.39294674,10314434.523148442,18,0,0,0,0,9,7,2,0,0,0
1047,d,13.745719701602054,0.14626391096979333,33.59777424483307,4.7192373224475155,2.608700046067198,27.44774589984432,1386195.7001345237,1372244.655007949,1432479.949125596,10860987.585456375,10851593.977106862,10865434.692874752,629,1,0,0,0,211,235,171,0,2,9
975,b,11.97395944314227,0.21168051708217914,26.60595567867036,13.90054319362071,13.256776599160688,15.968187197916171,3541732.5616876194,3489540.49122807,3579645.872576177,8031546.213107814,8032080.454496741,8034694.947392731,4332,0,24,517,0,1150,1938,652,1,6,44
1089,d,176.4544491525424,0.9375,764.75,114.5686633200215,3.6309218870694533,613.3037073913706,35320426.30508474,27354880.0,49643520.0,38524934.04715638,40229955.832253754,36274286.45330971,16,0,0,0,0,5,5,6,0,0,0
903,a,14.058385274639658,5.529541617971692,27.429035190235034,67.57720460732816,57.896282712389976,93.35177563800491,2808735.1315413583,2782728.0446695234,2833755.981820543,9426803.441676682,9367396.888860751,9513336.85827326,7701,0,275,1510,0,1784,3513,234,58,94,233
893,f,849.9872615531965,4.791044776119403,2342.9294436906375,451.83044432260766,16.051300935771383,1321.072487054747,84765733.4161705,71574087.55495252,105304769.82360923,96431956.43281928,101111544.54119667,96747604.71262139,737,1,0,93,0,255,364,22,0,0,2
1039,e,1480.6372953380826,0.8346456692913385,4045.220472440945,727.444156182014,3.9659252964632254,1762.1035966282375,65617106.021747276,38377101.10236221,91190763.84251969,65071690.592053115,51052313.35120902,94246319.78380328,127,0,0,0,0,79,18,30,0,0,0
914,a,12.734983821578666,4.865948452202373,26.953770625937544,68.05300289174328,56.30904916416968,78.83799597746356,3445598.2895090273,3407677.617346243,3482341.2235101596,10637683.200209001,10573553.887164278,10756383.554516884,7333,0,158,1193,0,1750,3883,150,46,40,113
981,b,136.27227533758776,0.25122139367446644,500.12753921316533,92.91880192823346,2.0492494156380627,344.27258075356065,3395506.922929475,1184595.00745693,9158799.238878889,7927558.030417566,7862320.80162064,8777945.607439363,3889,0,3,284,0,920,1901,735,0,10,36
904,a,10.990716911764705,1.6029411764705883,27.479411764705883,41.37868689273182,27.129504074890146,69.20227928672227,2305028.1411764706,2289856.7529411763,2328588.0470588235,5236900.381742842,5201411.585701332,5295250.565070853,340,0,0,24,0,74,212,0,1,1,28
980,b,12.169120152177616,0.2723297938788257,31.3369768894441,16.117574760983388,14.88217862430731,17.956497173332014,3471258.5506785535,3420005.2167395377,3520604.1024359777,7363455.506419847,7364563.676930877,7366280.956883477,3202,0,18,380,0,839,1347,558,1,4,55
915,b,10.098210284909282,3.1692540704278684,25.85895494131011,52.681678664597065,42.483007019674865,64.1925084206893,2932740.300607319,2865618.8292313516,2969270.4278682317,10337368.166448625,10218846.630580528,10444386.733581701,5282,0,84,818,0,1377,2723,99,30,26,125
964,c,19.307622836254165,0.17557251908396945,108.95038167938931,14.811626684530639,3.4328474283188037,101.577969056111,3605387.805010214,3543962.381679389,3859807.755725191,6206184.407218071,6209474.616794987,6363189.143625013,1310,0,0,178,0,353,602,167,0,2,8
913,c,9.69484527073525,2.350868952559887,28.348755284170974,45.59941690206507,38.477152492397025,78.9480317002762,2985084.696079609,2950952.5223109443,3038204.6331611085,9901379.018749507,9877109.717099724,10031820.88307422,4258,0,12,582,0,1124,2334,118,16,4,68
923,d,179.93037043448155,0.07075471698113207,252.08962264150944,193.35917172164991,1.027771630636836,276.5396973888795,8590914.381859098,7824287.396226415,8888435.924528303,23602430.013173055,23662857.384030912,23601076.892760508,212,0,0,22,0,55,113,18,0,0,4
959,a,15.062169471153846,2.7140625,30.004326923076924,47.069037088566375,43.55825944304516,58.18907535691834,3249104.2215384617,3208010.8307692306,3285864.369230769,7384426.835826651,7326824.0057086665,7467796.956417387,8320,6,235,1137,0,1915,3717,917,22,142,229
469,a,7.7346357858370025,0.3208821127144024,20.998965423359653,17.147253557253666,15.068053341807577,20.16434650942314,883205.7709774027,852034.4638170433,927854.2897903621,5188406.8596401755,5159309.337667902,5223794.138288994,18365,4,1088,7211,425,4102,3287,752,7,328,1161
958,f3,206.94141846305743,17.29126213592233,1753.5,99.09569190757416,40.40489998833319,962.5126893628292,43866702.43870331,40092721.708737865,72447204.66019417,49537679.9110211,49964640.63342475,56962155.39147425,206,0,0,16,0,64,93,33,0,0,0
940,c,19.39817829075006,0.0,82.03255401006214,48.40196257903697,0.0,251.4382402128432,2758340.1114947447,2595897.8822136726,3047397.331754957,6452978.067383512,6441380.864370946,6532202.263238441,3379,0,40,606,0,895,1580,202,0,4,52
978,d,36.13278586064763,0.051218759642085776,115.34680654119099,21.83781789803353,1.0980189850008149,86.4338278664347,4357211.925790553,4030876.001234187,5061243.063252083,8144218.739730294,8108694.493100873,8543297.72584803,3241,0,14,492,0,827,1283,564,0,6,55
909,e,72.28557240881186,0.1635969664138678,157.8970747562297,61.00892639736325,2.440249542785202,139.84596549459607,7228656.1906825565,5773895.557963164,10144154.487540629,9870683.172585458,9824014.802521843,10265909.612699483,923,1,1,74,0,275,535,35,0,0,2
914,e,1134.3006054428072,4.8547400611620795,2503.266055045872,323.894887926679,41.32205874220089,696.40241287062,40314652.44444445,29484999.633027524,46020075.64525994,31152778.632021233,30529283.301029157,33107821.17468381,654,0,0,79,0,222,317,29,0,0,7
994,e,76.65278699402788,1.2798053527980535,595.948905109489,81.42881070064,17.36952209395329,596.6490814063853,3161788.560053085,3008766.131386861,3624013.2360097324,12956220.099435056,12952741.874356383,13454265.947533108,411,0,1,38,0,85,187,97,0,0,3
1,a,12.462319101879897,3.579643252079427,27.74267993653541,57.1801666467684,49.87689533975398,78.32218260398108,1460653.1110918797,1419649.889321602,1516517.6602721284,6804085.503153095,6738061.383701817,6929141.158052778,41598,85,3583,10223,0,9673,9661,2573,200,1626,3974
1005,d,21.511038471209453,0.4284636660799598,49.25094292180035,19.617859678322173,9.419349142765732,59.803999618509145,3484358.2548453608,2498392.122705557,5026188.519989942,12211792.139850069,11636623.335791836,13663922.463534525,3977,0,7,514,0,921,1662,801,1,5,66
1016,f,296.27666451195864,0.3393665158371041,909.9502262443439,145.94308315086352,2.2305443518309933,449.9325261253732,24608572.826299753,13779981.900452489,52834822.95022625,11553586.91349086,12487397.26420956,16406774.335019749,221,0,0,10,0,86,66,59,0,0,0
1007,a,67.4881920024596,1.6087507926442612,155.42295497780597,76.27475580202977,4.770948814747115,233.4492960025308,1618861.6526200497,940724.1902346227,2537909.6512365253,6003731.49948804,5978737.761641272,6176364.955499417,1577,2,0,314,0,371,525,319,0,3,43
1102,c,13.758493710874664,0.07558578987150416,31.767195767195766,9.685081446648622,1.0621081095830422,32.099653068332444,1004623.0867686106,939718.788611741,1067265.4834971025,8722611.356005369,8677832.802551955,8790098.126305891,3969,0,0,0,0,843,1854,1172,0,31,69
344,a,56.86708026221299,0.2565702501189784,161.02273808894293,31.7025312598751,4.43551509395683,90.12267335169054,1192042.787590769,1056343.0435196448,1425724.009941304,5229248.1445850935,5213778.14227598,5355784.300905956,18911,6,1271,7187,279,3789,3368,1006,0,464,1541
1000,b,22.99688285570638,0.014705882352941176,112.44738562091503,9.909056896585462,0.46943793233859904,86.72999294460686,2412351.7962125023,2245158.149019608,3376540.277124183,7369164.113041844,7379501.895452148,7514097.659148188,3060,0,9,316,0,726,1372,605,0,5,27
982,b,238.5309055411096,0.5437580437580437,492.8942513942514,166.2101279748498,2.803693607764423,339.3110012506213,5774220.662271601,2188854.2531102533,9555693.87902188,9920128.2247159,9826212.942943871,10521595.56740089,4662,1,8,468,0,1117,2181,822,0,4,61
1043,b,14.059359978486672,0.010739856801909307,34.40381861575179,2.8752090050175707,0.40122625475473817,13.61450808097409,797436.690389593,743951.8854415275,877419.8988066826,6090446.995490643,6081047.16759038,6109152.037779528,4190,1,0,0,0,1117,1809,1179,0,22,62
1079,e,115.48247350646326,9.342960288808664,252.94584837545128,113.98910897451916,40.87307194240792,226.57908133826592,26193046.135786656,25068007.971119132,29050843.032490976,50947727.909208745,51260997.59555954,52878745.383515604,277,0,0,0,0,69,103,105,0,0,0
1032,c,38.15939015939016,0.5067567567567568,103.38175675675676,19.240903437515165,2.7100828291461356,61.182819237812005,6804389.521829522,5618895.567567567,9353838.702702703,15198951.48343205,15283439.028333392,15632887.89577145,296,1,0,0,0,73,80,138,0,2,2
939,b,29.403311361499515,0.014932802389248382,200.83358221337315,17.733363590933678,0.4730423313526278,154.3178129829564,2989787.58302789,2900973.1408661027,3265498.111830098,5496014.967298163,5505372.343936384,5505000.893687615,6027,0,53,960,0,1452,3065,351,0,18,128
984,c,233.06412177736527,0.20446851726472579,447.2498307379824,94.96203186704687,2.0800256670897683,141.98965512123522,2077343.142872357,1972380.6851726472,2199812.679756263,6245489.442877095,6241857.397880633,6262984.336584481,1477,1,7,205,0,385,547,309,0,1,22
911,f,86.2970404890153,0.14071294559099437,484.5684803001876,58.591143240814475,1.7132342876425246,319.84203051652315,16040472.861990357,13592825.75609756,32509606.183864914,17238488.104003225,17279872.39805949,19476132.414471366,533,0,0,57,0,190,254,26,0,0,6
1068,e,78.97722358578775,0.16304347826086957,164.45108695652175,57.14229966906939,1.7984121856276407,117.98967253495317,6181383.719495091,3270997.3333333335,10037492.869565217,6058817.844708191,5708259.893589082,7240270.584860678,552,0,0,0,0,143,230,174,0,1,4
956,f,541.5601374570447,129.33333333333334,852.0,314.040018233789,101.52613237760787,610.3643720489152,79152511.56013745,77060778.66666667,79810560.0,59176676.74101091,60558631.83323546,58769132.32534544,3,0,0,1,0,0,1,1,0,0,0
1073,b,88.9487896430213,3.7528726827026198,329.7289719626168,67.42803176045358,6.528606526445058,271.9945135576351,2808179.6647770796,2073304.5821970277,4900654.713038149,7460057.250735766,7505850.403544335,7937656.554876009,6527,5,0,0,0,1836,2749,1732,0,60,145
732,a,7.63089246871664,0.46536155457632017,23.258469984829876,19.41255199371023,17.03263996877221,23.117808825858198,1470395.507032569,1436734.6546268873,1523448.9541284405,4450634.570642829,4443932.132077908,4468290.730780133,13843,3,615,3418,0,4666,3736,538,7,206,654
935,d,34.48172711358571,1.2841455044612218,152.52779684282774,26.46292286348399,11.633099646518511,108.57610624397144,5925041.946187718,5586988.980096088,8021050.333562114,10288636.21644578,10268963.25792856,10930350.005204389,1457,0,2,151,0,436,775,85,0,0,8
1070,j,26.628299704408175,0.0,302.57370517928285,16.881432415737212,0.0,485.3076708689034,8076114.837270273,7952392.15936255,8407602.996015936,31258567.242808983,31254357.408386663,31249032.052450586,251,0,0,0,0,95,103,50,0,0,3
1067,c,14.008277103013942,0.0,43.5748987854251,3.790776433726654,0.0,75.0571810192776,1202136.0165542061,1109336.097165992,2295733.376518219,12871953.731217165,12848634.658245394,15579374.19844747,247,0,0,0,0,75,90,82,0,0,0
579,a,8.129179389312977,0.5966412213740458,23.119160305343513,24.0599575391039,20.31650450079491,31.833839826096046,918188.0736895674,893266.3108396947,947297.866259542,6094898.5761388615,6082340.662244308,6119255.426087119,13100,1,587,4820,0,4197,2283,460,11,166,575
991,d,12.119407314582755,0.00835421888053467,30.935672514619885,1.4511431489440056,0.3538975702585654,3.5462548186638343,645747.9322998857,635949.910331384,671991.5165692008,6244303.673673586,6240187.161024169,6244909.533044189,3591,2,11,320,0,869,1655,691,0,3,40
930,b,82.55314773203338,0.2857142857142857,322.4639905548996,81.46324774772853,2.6466117750192923,332.82343485091985,14092559.667898085,12684339.98583235,17125105.190082643,22115081.037984703,22030454.30416623,25099924.758756746,847,0,1,97,0,235,435,71,0,1,7
1017,h,1320.0573463268368,61.19565217391305,2553.695652173913,501.3606687693843,129.91579539894252,1069.0805450106304,49651579.970015,41539762.08695652,56334514.08695652,85936313.67323475,85709181.48697181,87452231.61728348,46,0,0,3,0,11,22,10,0,0,0
1071,c,53.55755696051533,1.9504950495049505,105.99009900990099,41.390145900578055,7.327388250038834,78.28704419065141,5135992.625074556,4247146.455445545,6148907.089108911,8052981.723181103,8013522.004670134,8085214.115085489,101,0,0,0,0,43,28,30,0,0,0
1092,d1,63.2971111935454,0.17110266159695817,188.07889733840304,46.46146702446675,1.5928790924451266,158.015203735944,1223161.4949457478,967154.3726235741,2118367.878326996,3577763.803485606,3570936.5181536805,3746077.25834291,1052,0,0,0,0,238,470,321,0,2,21
950,e,57.27447774007604,0.29925187032418954,190.7206982543641,44.527159473518765,2.57752117360881,139.969917664061,13629411.11483586,11564989.605985038,20848333.566084787,17627424.692749005,17787360.996414673,18099764.180044193,401,0,0,66,0,123,161,46,0,0,5
993,f,20.210766886744537,2.0454545454545454,78.36363636363636,18.10301565109026,5.147614387684602,96.246627074098,520679.8171660741,447394.9090909091,8150295.2727272725,1031007.1992899077,1037353.7158851012,13960455.405189496,22,0,0,1,0,5,12,4,0,0,0
891,d,365.64473684210526,2.3684210526315788,703.1578947368421,180.034459717752,5.469634129164876,332.12076589612326,60197756.57248384,48387557.05263158,151119836.07017544,30090230.212085463,25592737.565330632,63712866.71269524,57,0,0,10,0,17,28,2,0,0,0
1029,d,552.463401134634,0.7517642175176422,1151.8389373183893,342.19579094801696,5.446427836072682,657.7915633139348,31714174.16802931,5805191.598173516,51581660.82523869,29519700.840725705,19346615.09411575,44964306.07729072,2409,1,0,131,0,557,972,718,0,1,29
271,a,15.757409789429268,1.9990352811466372,40.41441565600882,60.05171244976753,53.70506804643952,67.326251040851,804992.1829392788,780088.7320837927,839031.7677324513,4201190.350304133,4178425.0160459215,4263284.810542344,21768,9,1711,8328,271,4486,3722,967,28,572,1674
914,c,16.026286087583642,3.166438668490652,56.98768809849521,38.07990662257801,33.3831701079997,97.19633025687207,15071963.400659094,14892585.324213406,15434258.444140447,24661035.945302922,24684414.869358998,24867777.394763805,2193,0,6,248,0,565,1282,74,2,1,15
1065,g,34.27565378999071,0.0,147.30864197530863,31.84753594215356,0.0,192.05070330869827,496033.04924996686,230286.22222222222,1024556.2469135802,444498.3463172824,382332.3408670641,1678500.5886693916,81,0,0,0,0,21,23,37,0,0,0
982,f,109.51253858024691,0.625,580.6944444444445,117.60150873805121,2.9973947020704497,282.5361402098701,12030017.185185185,9072071.111111112,23433671.111111112,12041989.334268538,11654981.143953824,16135554.239133215,144,0,0,7,0,47,63,27,0,0,0
1060,d,37.48082595870206,0.08470290771175727,161.44079224610198,25.72172279460212,3.5362176871913866,152.39722439704585,2517417.3595586,2194206.3143699956,3300935.8482933,8294202.173560873,8291839.691939439,8458227.629267583,2373,0,0,0,0,975,796,552,0,2,48
891,b,17.368422519509476,0.0,33.30100334448161,49.80281883179844,0.0,66.87797111287854,2506025.154069119,2437174.795986622,2598142.573021182,11912457.0624105,11886100.17117183,11925662.082305547,897,0,1,156,0,264,443,21,0,1,11
922,a,11.764974287921984,1.7374437131970903,33.29909941115345,47.52504976869656,36.58563215524684,93.04297889842364,2412458.355173057,2382736.980949082,2442249.576723242,6530109.600871571,6512078.949977795,6576423.456178285,5774,0,119,954,0,1411,2873,178,13,33,193
141,a,16.67556085054204,1.6782543265613243,47.06583897667419,55.240696657098376,47.81343242440548,66.4532543832585,1063780.7748070117,1023376.5080511663,1116911.7038374718,5448362.40478703,5424894.550984636,5507007.082697103,13290,4,697,4333,174,3198,3084,655,17,217,911
1099,a,13.315079260624142,0.016115351993214587,32.63040712468193,1.5842244082443342,0.7374587915987585,5.2319158146177145,480379.0770670646,440601.40458015265,531892.0033927057,6108474.714733108,6095474.288648998,6114915.562172313,4716,1,0,0,0,1022,2087,1418,0,92,96
982,a,11.979906534447103,0.0,30.00107469102633,1.302380758494917,0.0,4.796596977759592,738129.1598326087,640077.2172667024,845463.4082034748,8114888.538052903,8103384.261292465,8123913.566717516,5583,0,66,685,0,1323,2427,918,0,19,145
944,b,49.75033970468339,0.12048192771084337,124.3855421686747,28.552119218101886,1.8973512949426046,70.8934090986018,2797932.245553643,2522313.5100401607,3098434.827309237,2704724.177703226,2714777.968451317,2782694.16995143,249,0,0,2,0,51,148,41,0,0,7
916,b,12.664551234320408,0.49230769230769234,60.40814479638009,27.86346507766153,15.912605908563595,99.83715667132317,3746792.8325791857,3404780.539366516,5143515.858823529,8881730.925041344,8767547.921677109,8946946.736475008,1105,0,8,177,0,311,551,43,1,3,11
1020,c,152.25124947938357,0.2101113172541744,405.95686456400745,179.7557345010385,2.253405953675715,443.7458912968763,6526693.819393435,6226560.237476809,6841917.743970315,24850406.46026075,24745873.168277416,25339678.025933646,2156,2,0,250,0,568,812,509,0,1,14
1033,e,154.8277722443559,0.47808764940239046,552.1115537848606,112.34919166434992,2.63490928506557,378.86995359756366,2577683.378486056,1105626.262948207,5361370.262948208,6839230.578261613,6137042.448974998,11022936.822312884,251,0,0,0,0,66,107,77,0,0,1
1038,c,95.3020874554808,0.21729323308270676,206.01033834586465,63.28593590581142,1.8655367216645777,137.88535776361394,2785047.8474079934,1896525.762406015,3671739.8616541354,9046556.303715462,9077317.642723024,9114664.186541185,5320,1,0,0,0,1497,2487,1265,0,8,62
500,a,15.369208302763726,0.30059079787551474,44.93686220683893,21.592121627362893,14.20394029987581,55.69950301649225,1474088.7937121973,1379519.6982753477,1710297.4250760877,6166275.17967242,6147347.96401789,6392374.516293721,16757,2,638,7196,834,3564,2837,599,6,115,966
926,h,77.18503401360546,0.0,186.7,51.2846780806915,0.0,125.13090478907812,7136534.639455783,5698628.266666667,9449745.066666666,4826598.13473786,5134737.0539530385,4781154.896697818,30,0,0,2,0,9,13,6,0,0,0
888,g,473.2248385802356,6.804034582132565,816.2867435158502,260.317166889235,29.037473272293333,457.1616793470979,80440657.3488491,62627479.976945244,93215174.45533141,57353095.313128516,58049305.23279189,63242673.45752587,694,0,0,68,0,286,293,40,0,0,7
1066,c,300.2949748392508,6.060420743639922,427.8982387475538,187.0729236450749,7.7980891720287575,258.8224461422057,4544978.840369025,2832146.5362035227,6048812.086105675,10031125.716746964,9937935.212546345,10745804.725351783,4088,0,0,0,0,1126,1776,1077,0,17,92
148,a,16.129551774699163,2.3457882495702296,44.62756598240469,44.159425134370494,37.45823855527552,67.59907753960853,1201116.083891192,1132317.4339164728,1303854.88199009,6034492.88494693,6016945.733203399,6076968.8526223935,19778,7,1491,8228,267,3932,3172,754,15,417,1495
1058,f,440.44297188755013,1.9879518072289157,976.6506024096385,297.3337743585488,5.085992992579622,688.942535833258,11708402.017670685,10842309.397590362,12252122.987951808,9851882.809031963,10312904.116404658,9835181.916065523,83,0,0,0,0,35,30,17,0,0,1
1070,m,137.59912634408602,1.40625,980.625,91.07942512329284,4.372208931135382,638.8739972600231,25313143.741935484,74624.0,239990272.0,18854189.218233384,151329.51236292277,178674963.94800082,32,0,0,0,0,12,16,4,0,0,0
967,b,56.19060541767405,0.3800513149454779,119.65458627325208,56.423456524739116,2.357187035894772,115.28273383358993,4338844.073222481,4042021.603592046,4593033.441949968,6797439.167737225,6798911.262125659,6815687.695275,3118,0,13,486,0,833,1282,458,0,7,39
956,c,26.483495222301197,0.024875621890547265,68.33333333333333,14.642772241337362,0.6103405047952886,49.38453709559235,5210814.559583038,4983025.1409618575,5545759.84079602,5606793.418672598,5615602.87451034,5613451.054365391,603,0,0,93,0,190,291,25,0,0,4
1085,b,14.595072332730561,0.15316455696202533,37.2873417721519,9.702706304122719,2.413691717493811,53.92425270360903,273938.14683544304,247413.95443037976,314240.9721518987,2567383.1610328034,2515527.671754646,2769880.438907751,790,0,0,0,0,138,261,356,0,10,25
991,f,342.8638996138996,55.35204081632653,578.3010204081633,362.35390270490143,188.94382478505747,576.4890534732372,12871736.763375621,6924058.12244898,16826639.673469387,28113665.87381195,25069284.368279666,31321020.31899942,196,0,0,6,0,68,70,50,0,0,2
924,f,667.5731021555763,387.6818181818182,937.3181818181819,435.4465848803226,391.82966920515537,581.1984003578403,126540192.50984067,125613893.81818181,126751092.36363636,49209038.416325904,49881534.47550564,49061573.25424487,22,0,0,1,0,10,8,3,0,0,0
1083,f,384.26818181818186,1.9090909090909092,2757.5454545454545,206.41151437846497,5.759648749620784,831.6711067195171,30446653.733971298,25018442.472727273,51320571.345454544,20222328.888303194,23388035.68487504,32228411.232134435,55,0,0,0,0,17,32,6,0,0,0
959,e,11.978312710911135,0.05061867266591676,26.356017997750282,2.1287852726044387,0.8698953040258882,8.062873036422927,3762787.1287289094,3736991.8200224973,3792518.191226097,9852084.756938443,9852673.814013375,9849717.372391297,1778,1,5,162,0,484,915,195,0,1,15
1077,f1,26.630590875093493,7.273996509598604,54.682373472949386,25.152960055663943,16.170178234411118,76.22657500128129,63505751.22253802,63319145.438045375,63942127.02268761,82285110.3221049,82327933.15240663,82222200.63024351,1146,0,0,0,0,295,473,360,0,1,17
908,a,11.597202067037129,4.177090338489128,24.161622954494508,61.368639498906,48.203419228701506,71.3542762821245,2892003.8293986474,2860280.138085631,2924762.985877606,9993860.76732191,9938064.856091162,10125712.811109018,8922,0,207,1348,0,2326,4498,210,68,68,197
1084,e,30.41908954013669,0.05154639175257732,83.91065292096219,20.197844964696948,0.8778034209240413,66.02732114340535,3418797.829723155,2633376.109965636,5145139.024054983,6877308.897759361,6823140.009798412,8358716.994051518,291,0,0,0,0,86,105,95,0,0,5
896,d,109.0510886172651,5.144385026737968,466.98395721925135,119.11878483196303,18.199297983210805,485.81233008589317,25778186.560733385,25119760.427807488,27312741.304812834,36204480.395486645,36384871.59778297,36062058.85759656,187,0,0,19,0,82,78,6,0,0,2
926,b,97.11194029850749,0.0,173.77272727272728,60.62337106343321,0.0,134.44477617987593,4354475.631539274,3677256.404040404,4604731.474747474,1688693.3392749692,1621613.6874969616,1875793.0098185372,198,0,3,29,0,42,64,39,0,12,9
1080,c,20.783216885007278,1.2172489082969433,40.4792576419214,8.95800625778599,4.115919602982951,12.519734315802335,288467.1795050946,283226.17758369725,299173.4497816594,4409309.048498304,4407742.7403952405,4409786.582255849,2748,1,0,0,0,997,938,752,0,8,52
1077,c,22.336792114419268,0.3269615470104468,221.75950211158036,9.04238849853723,6.120738935227798,137.99252614105632,5629774.760173328,5407579.440764614,10835170.923316292,13215461.654220462,13236254.258963259,13722990.627526449,4499,3,0,0,0,1187,1802,1329,0,41,137
960,e,230.436875,0.2,532.828,169.6526815704604,1.7204650534085253,391.51773874159693,16551652.579555554,12406554.624,36353146.88,8048585.408436138,7913019.566549774,12681961.72984321,750,0,0,94,0,211,357,83,0,0,5
1067,e,93.9625579001544,6.568965517241379,494.6034482758621,63.89882474081467,45.19387815919072,279.1751977210585,18333341.315491505,16469556.965517242,26789534.896551725,17409069.01347843,17765021.497995004,17214987.271940663,116,0,0,0,0,35,48,33,0,0,0
965,d,30.741901074589126,0.9197218710493047,89.50505689001264,17.318634502407583,3.598602471189772,92.05207761583222,4464221.694058154,4243134.948166877,4978980.571428572,7548177.241605613,7552955.73060088,8042158.023010479,1582,0,6,185,0,405,716,253,0,1,16
902,d,6.318215560314061,0.0,20.364025695931478,2.804666678742592,0.0,16.47775189649695,2816505.962712348,2648524.471092077,3853546.6209850106,4897194.826368229,4592259.631891966,17391360.24280468,467,0,0,61,0,121,268,14,0,1,2
951,b,15.946691176470589,0.0,36.625,2.9160594580288506,0.0,7.261843774138907,235482.35294117645,20992.0,443392.0,87949.53694227083,25119.327379529892,140504.59192496166,8,0,0,0,0,1,4,3,0,0,0
989,e,134.24815109796336,20.90909090909091,543.6470588235294,171.3176394681738,153.72469061797023,434.71715991247174,14788527.142564569,14116152.128342247,18024327.529411763,21474415.465326373,21659301.0977261,22295354.42259287,187,0,0,28,0,54,75,29,0,0,1
915,d,17.445728368017527,0.03614457831325301,179.52831325301204,9.810825426732318,0.9010807852278008,158.31548811368063,3375029.302957284,3177449.7927710842,4957401.137349398,7379176.36074064,7369511.019875368,10032959.263308354,1660,0,3,201,0,490,852,86,0,0,28
939,a,9.564484941820671,1.5364818617385352,21.545242984257357,36.85996026368955,34.17314796892341,41.75721571943937,3205995.6566735115,3178424.228884326,3249255.5915126624,10421300.044230703,10410242.139740089,10450381.622772446,7305,0,162,1268,0,1670,3551,433,13,49,159
1091,d,62.72070990125433,23.815052041633308,201.20496397117694,113.9461963988263,104.76532651850859,294.5795412248877,10454005.505844675,10052371.061649319,12460676.40672538,15389385.114907397,15493589.847193085,16640396.602232076,2498,1,0,0,0,783,948,740,0,8,18
897,a,9.454752675015737,2.348493226430744,22.691042300248824,45.11901227729907,35.7050756314401,54.198373685874344,2495112.304237084,2472187.9657174456,2525566.1951893833,7874860.732982259,7821647.76303346,8000659.18563925,7234,5,146,1337,0,1822,3401,218,31,61,213
460,a,7.624793295980701,0.5993930197268589,20.444739504299445,23.45598973106657,21.459281049988828,26.417090148087517,717469.9966538267,698762.9418310572,742718.0252908447,4340843.908438076,4327249.879151346,4366799.849641987,15816,4,1285,7124,552,2863,2122,484,12,273,1097
96,a,17.692865123814578,3.449439237978184,46.049316331233676,70.85682307049946,62.94716111960773,81.72334533506499,981632.6611042053,946133.7122138577,1027064.8576432632,4790322.348103751,4713350.734942563,4922956.000483184,32545,20,3024,11606,344,6734,5690,1389,64,1079,2595
946,c,8.545792292034088,0.4829696104425862,29.473995512951255,21.340740923589692,19.276471758164,42.86118835674314,3063128.0606911336,2983235.5113196,3431140.5882112994,9352340.161353467,9257533.354589155,10025791.723176336,4903,0,39,645,0,1217,2501,371,3,11,116
960,c,11.878042552047633,0.01905165114309907,30.177815410668924,1.3790766895392303,0.6898755780328785,4.2596365584749085,3918342.255231644,3867196.2607959355,3960115.8069432685,8903053.419147335,8902308.1350238,8902259.54357908,2362,0,3,188,0,635,1297,221,0,0,18
118,a,17.56049618387825,2.9258647469243857,45.92475530682182,68.22298247405521,59.26757627387093,79.02721222786482,894845.7959405057,867061.5292522374,936853.2854712656,4567565.7150781695,4533834.059229826,4641355.593702373,40561,32,3907,13883,473,8639,7070,1774,79,1331,3373
1070,i,14.54512258737611,0.0,37.03755868544601,2.415819803759586,0.0,25.7391847500784,12522235.682142237,12290961.427230047,12735406.272300469,46706227.79693965,46725152.133011594,46683958.29832895,213,0,0,0,0,57,96,59,0,0,1
1017,d,545.6364400863163,10.554836252856054,1143.4242193450114,244.50256287428755,47.752059419666296,483.99075251737423,27345650.80680375,24568015.451637473,32665275.564356435,46622617.17574891,46115631.67901365,54615737.15079311,2626,0,3,209,0,716,1037,642,0,0,19
898,d,82.31043087524864,2.099317988064791,171.85848252344417,74.67858876756219,16.125438843051086,157.41864976616318,8475421.499289572,8015126.479113384,9182002.850809889,14236709.411258727,14171276.615668524,14516599.57126016,2346,0,6,336,0,647,1200,79,0,36,42
1043,g,2029.634981684982,20.571428571428573,3887.3809523809523,927.4294257013908,17.328950256919857,1699.9431776551341,130993299.78608058,86899078.09523809,156580620.19047618,56690387.4901238,62403265.291658424,72623968.89274931,42,0,0,0,0,13,19,10,0,0,0
944,a,6.999848790322581,0.0,20.43225806451613,2.8624535817423458,0.0,7.790829476596359,1843473.135483871,1769220.9548387097,1891255.3290322581,1393833.7156210241,1405206.5187960113,1405530.5559371319,310,0,0,15,0,53,187,47,0,0,8
955,a,14.743503235657675,2.66946847960445,31.30160692212608,49.8531963025293,46.71469060962871,53.87555600751297,3696866.883792627,3589928.820766378,3758535.16736712,7184642.100743329,7052227.566802161,7292040.240949186,4045,1,71,617,0,973,1978,285,13,13,94
1023,d,87.11961108967097,0.14048825426070935,203.23399355135882,53.774345651991844,2.864686040199374,121.95805610441758,11798389.226436941,10132730.457853524,14161311.54306771,17135704.663588177,17124655.82086186,17829562.66486487,2171,0,1,202,0,528,918,514,0,0,8
1054,d,115.29246555474981,0.22915155910079768,300.34010152284264,81.12700604396221,2.017614259578032,158.07343896019742,4671314.892762871,2277640.353879623,15517296.498912254,12297590.036886595,12108596.302469652,14727293.896079605,1379,0,0,0,0,378,554,434,0,3,10
932,d,507.82278553984503,6.9399624765478425,755.6360225140713,271.7065276874741,22.94610206546184,400.97589768247406,164761230.22788683,161538182.48405254,168548740.0825516,87184522.93023549,90013431.75896274,87955368.7287119,1066,0,0,183,0,298,506,70,0,0,9
1086,a,18.46895955007571,2.661231884057971,39.391304347826086,16.52222505099144,14.657048705088322,19.001023916959834,3280732.7536231885,3235765.797101449,3358927.768115942,11900512.912630456,11890922.019042501,11894255.92194452,552,0,0,0,0,154,214,181,0,0,3
1029,a,12.914814114936947,0.005264081417792595,32.61291454641165,1.549862687527719,0.39735970100225904,16.249232786506994,437916.149391931,423297.4149850851,487025.8276890683,5246332.965967794,5236803.128730869,5248470.324294012,5699,3,32,611,0,1415,2237,1251,0,13,137
954,d,22.416878612716765,0.21965317919075145,55.43776493256262,38.84976937933487,1.895618890489653,111.9145743220196,7516164.645064685,6983815.7441233145,8290343.460500963,10528055.443852564,10276640.595507814,11685242.975969678,2595,1,1,396,0,754,1167,242,0,0,34
1012,c,81.04081952647259,20.87785501489573,241.87785501489574,60.3370357035091,30.00771129239579,217.4065608194825,189979851.00172475,188500844.55213505,194291897.07249254,129154286.09966668,130855981.60269304,126969260.26294744,1007,0,1,131,0,264,372,229,0,0,10
962,f,81.76958874458875,1.0227272727272727,201.35227272727272,56.704084718692826,4.042325143031356,224.2120161290489,16036705.080519479,12178971.927272728,26462831.70909091,13421418.938844036,13186572.347025236,14718648.513493674,440,0,0,38,0,165,178,57,0,0,2
915,a,12.50036853840912,4.948056944978838,26.307169424137488,65.69529376006652,55.07567748551985,78.2052702681091,3035410.7224063626,2960176.625881749,3076292.4735154547,10905488.44198345,10755949.5168151,11026091.203518733,7797,2,212,1308,0,1909,3822,183,64,59,238
1076,d,408.056323553372,1.177950594693504,863.8353156450137,276.88737160590176,5.564796601514142,533.6665122963814,30411853.015929513,13459883.21317475,48098795.85727356,17082574.32561527,16643016.337236853,22678303.81644998,2186,0,0,0,0,646,835,698,0,0,7
911,e,14.447482351540938,0.10293012772351616,155.17806160781367,8.825842142453427,2.1709264248414866,135.03554030162644,4688914.913732695,4388376.234410218,7815666.536438768,11776881.041861845,11786870.956275854,12343800.502971971,1331,0,3,159,0,373,737,40,0,3,16
1064,b,15.049456127628714,4.471065989847716,25.973197969543147,3.9579142776022866,6.881109680659777,8.25163219826401,264526.0363741842,232340.92182741116,296537.09319796955,2387372.2794154794,2379742.656498227,2394983.083831464,4925,2,0,0,0,1650,1955,1194,0,28,96
230,b,401.23917201444414,36.86780779542173,996.0570564377535,246.67647094683892,136.13014114895947,551.4165223426605,6084861.396511914,5898310.955660961,6286430.537155427,15229645.023701863,15205469.100693159,15287468.154957242,14547,2,306,4525,144,4000,4181,933,0,142,314
1005,f,154.3506916365184,0.49763779527559054,464.29133858267716,127.07894490073926,3.0761327743102527,443.08216316029535,17336992.84579698,10040657.033070866,32989067.892913386,16131973.135529058,16091739.202829724,18960279.578644674,635,0,0,66,0,189,222,154,0,0,4
1090,j,45.09216589861751,1.7285714285714286,106.84285714285714,44.53800038275936,7.052702478121273,128.47052310208147,18186960.10322581,16765688.685714286,19395730.285714287,28724104.827376995,28823154.041012347,28830772.318481375,70,0,0,0,0,14,33,22,0,0,1
1059,a,61.61085344878715,0.31703932151117964,194.0377794911334,43.23224203426039,2.207932958647111,169.11747056491134,1164486.969740822,977582.2457979954,1524115.5996915959,5655958.9934663605,5612371.045030809,5838702.782685786,6485,7,0,0,0,1999,2625,1626,0,72,156
1080,a,14.18208092485549,0.04094412331406551,39.09296724470135,6.544473792684468,0.7826144826650125,64.7657395782355,294059.96267331595,290942.9312780989,304322.0141297367,3856555.7587642544,3855585.9218740105,3857074.648601715,6228,8,0,0,0,1952,2176,1703,0,167,222
1047,b,47.268834735737656,0.02246589997325488,260.9042524739235,26.517067971401055,1.2960029552086936,185.00439823486312,725220.1618148277,682197.0708745654,912589.1286440225,7219595.720015468,7215223.800893663,7235660.952123524,7478,6,0,0,0,2204,3206,1711,0,173,178
155,a,16.984589915515304,1.180068547324018,45.75270234642763,47.67181322727037,40.04062665680178,57.275629793175014,878705.8791182431,847366.6142894806,914998.6691273398,3512076.147172258,3484875.014621628,3551417.5931842495,11379,3,813,3803,150,2757,2419,562,10,197,665
906,d,181.1985260248733,0.46107784431137727,1002.3373253493014,105.14717885102357,4.816076499623702,607.4461969751665,4410460.730723169,4268865.916167664,4575796.119760479,8847054.433873132,8868211.861930989,8907114.782082573,501,0,0,130,0,159,170,40,0,1,1
906,b,41.73577612863327,3.3814935064935066,211.90746753246754,97.52991423626368,43.02576525399074,438.7524590630192,5360530.602350031,4631292.675324676,8292757.610389611,13681286.580628643,13591297.401609644,14488618.746261489,616,0,0,79,0,205,298,13,3,0,18
1081,e,96.50777021919879,40.265306122448976,209.89002267573696,150.24259034384738,128.72755916253845,286.574451890633,15369035.967951626,14756615.54648526,16463258.993197279,33747050.92020882,33551249.759781335,35208075.10830537,882,0,0,0,0,224,346,309,0,1,2
1060,e,182.04058171745152,2.892105263157895,309.68618421052633,144.31111752414316,6.0698947176748055,259.88770513975487,15895139.492520776,11404708.378947368,25303735.242105264,22083573.700254492,22029909.42957192,23214848.864800125,1520,0,0,0,0,647,529,335,0,0,9
990,f,181.2835309321796,3.0893970893970892,405.45322245322245,156.47928664537557,6.379403566571803,315.13678908818173,15668569.399336968,10201032.64864865,27825277.604989603,13507042.419849977,13166021.83623412,15938043.316513224,481,0,0,57,0,169,173,81,0,0,1
1042,a,13.700781644317733,0.01064018442986345,32.470650824614296,1.837559183753087,0.3993614314418085,5.1818994982788995,458281.4240386321,422168.3787905657,505953.69675474375,4018466.522268899,3998349.7805302497,4019069.767111345,5639,5,0,0,0,1947,2197,1298,0,61,131
1038,d,204.19010032382357,0.028782894736842105,501.3958333333333,179.51650553384783,0.6564411367542403,450.14277596621355,4717885.785866535,3659616.5614035088,6015017.543859649,9998620.151784504,9734343.002569541,11150092.883619774,3648,0,0,0,0,1075,1632,887,0,7,47
892,d,16.92422440537746,1.579110651499483,31.89245087900724,71.3524184204361,34.18009511096151,84.45609676119244,1696445.9747673217,1630296.9513960704,1786995.425025853,5756825.213288561,5726076.371969427,5780173.524293509,967,0,2,143,0,294,488,24,1,2,13
486,a,8.562422690452884,0.8270673053660424,23.785987322785115,27.26805298618633,24.058391671715086,31.219765397651987,897382.4399556831,861679.5254270092,930302.7365365075,4943633.648838506,4922457.712828192,4982555.483558727,20667,13,1536,8031,585,4118,3383,853,24,511,1613
1088,d,12.811598440545808,0.043859649122807015,33.09551656920078,1.5938312662791294,1.0462158282347862,5.2849264644936715,218122.89301030352,213762.49512670565,231563.72709551657,1971678.160041528,1970676.7407475128,1972324.0587525226,1026,1,0,0,0,298,422,298,0,5,2
994,b,108.6668074060174,0.025684931506849314,299.34703196347033,65.54019028478866,0.7162673484324654,184.2736527889848,4753567.857884531,3241791.1232876712,7103817.643835616,10654343.350611951,10743063.697309779,11015934.504956262,3504,0,6,323,0,814,1709,625,0,5,22
926,d,11.546336206896552,0.0,27.28735632183908,1.5220619402769504,0.0,6.5071279148808,3163645.057471264,3145916.3218390807,3229389.9770114943,783332.9059041048,779193.392022588,805603.2327748201,87,0,20,6,0,6,28,9,0,17,1
977,f,245.9672018093508,0.7246301583181937,408.8157280041526,131.41228637476803,3.3815591490048535,204.78525221371882,12278103.507559972,5021363.25979756,19923638.183233842,11276609.185671853,10573735.770223627,12801347.294710713,3853,0,2,444,0,1007,1624,735,0,0,41
920,c,26.23871177130573,0.007276255154014068,173.457433907349,17.890716614141557,0.3302890906783703,137.07121114400638,4531566.724711523,4310378.858113024,6191044.889643463,7994839.404531961,7990318.97182733,8661966.381478528,4123,0,19,537,0,1085,2318,116,0,0,48
903,e,16.5092277486911,0.07853403141361257,139.33376963350784,25.179052211071582,1.3269695221504556,233.481329591873,12808228.054450262,12247645.821989529,16006390.617801048,29359314.473337624,29142935.254605494,35335886.66106969,764,0,0,70,0,242,419,28,0,0,5
1071,a,15.756437460572347,0.13829787234042554,39.00911854103344,3.8087448807947055,1.6760492760386727,16.340225101444815,1549559.8811722198,1370049.7507598784,2283227.4285714286,7085052.831682435,7093056.731707327,7057952.403599995,658,0,0,0,0,238,225,187,0,2,6
919,d,285.95546360349135,1.7005362686988428,800.7310189105278,202.4121513314294,5.889692316269538,588.8074771745792,44411563.56099457,38859709.23624048,62166649.82218459,26042870.835476074,27342299.98553024,31977171.887815125,3543,0,1,475,0,1011,1873,149,0,0,34
1085,d,110.31048069345941,1.7553191489361701,168.25177304964538,79.21405206670269,4.984414368837288,109.66093979496277,3025858.269503546,1612647.4893617022,4022054.1276595746,5507790.498818441,5398971.7477933755,5990799.797683736,282,0,0,0,0,59,100,120,0,1,2
961,f,336.15215716486904,6.911016949152542,684.4152542372881,320.7324037433263,24.466955522196386,811.8798371291159,51439838.86594761,47866827.93220339,53624432.81355932,51034476.83496277,51520595.51314837,52270248.75604043,236,0,0,45,0,73,87,30,0,0,1
977,c,106.77090677039018,0.28881190659481654,273.9689504747241,68.32806074726776,2.117927085531342,191.1279574951309,4337632.481882149,3693987.6376700024,5075353.3897870155,5707151.930653282,5702367.192582893,6110098.011154488,7794,2,25,1155,0,1927,3225,1302,0,12,146
894,e,661.3018151815182,11.468646864686468,1453.6501650165017,254.65870157086528,33.1606145105105,475.8412766036326,114462056.14609462,76499311.2431243,190347284.27722773,43380785.809942834,47242201.60007852,53725391.99214236,909,0,2,73,0,380,431,22,0,0,1
1046,d,181.81066666666666,1.5,436.1333333333333,98.31300229143424,4.5,245.50040506868598,8455178.922666667,7715362.133333334,9379430.4,11116638.917779064,11234381.309924293,11024292.365283916,30,0,0,0,0,15,7,8,0,0,0
895,b,47.80542523980151,0.006372132540356839,134.45029736618523,34.550481957253645,0.3090976933466841,102.73222173113321,3918415.90838905,3450634.6576040783,5663993.692438403,6516279.260965757,6362504.044824305,8475947.173688155,2354,0,3,352,0,675,1230,62,0,2,30
965,e,25.667986111111112,3.55,63.093333333333334,16.291694763965307,9.553228075716955,65.85940547020516,25276202.95111111,22823348.906666666,37107514.02666666,34824055.95220556,35348210.17840067,34510774.05858424,600,0,0,39,0,208,234,117,0,0,2
951,a,16.233455882352942,0.0,33.529411764705884,3.804794492049486,0.0,7.85244545692482,399894.5882352941,64090.35294117647,604521.4117647059,337827.63867271633,235724.46476065856,456104.8926891138,17,0,0,0,0,5,7,5,0,0,0
925,b,106.2200680272109,0.20408163265306123,268.4013605442177,76.70035802004796,1.7376924863190204,207.35987514772032,8528352.653061224,6718108.734693877,11651921.850340135,7798703.731709369,7935630.4279772965,9003962.171815045,147,0,0,2,0,40,70,32,0,0,3
923,e,244.00951248513675,82.0,622.2758620689655,170.03743196913746,163.37391004306232,320.4040441166837,20025434.91399128,19129167.44827586,21894108.689655174,17729656.818439506,17847415.051865447,18041651.596021377,29,0,0,3,0,14,10,2,0,0,0
992,d,81.89199834162521,0.0,353.3838383838384,46.3171396296638,0.0,235.63129613572164,4465288.587366199,3953576.0808080807,5913558.626262627,11530795.521775575,11479264.460143693,13395237.099184271,792,0,2,71,0,211,346,156,0,0,6
1074,f,304.4878775834658,1.8445945945945945,1124.087837837838,137.50892040128264,7.778793797482652,593.884793280582,55959307.39586646,48503060.75675676,73870668.1081081,77129936.7248664,77437563.44903246,77210581.9801542,148,0,0,0,0,37,62,48,0,0,1
888,c,13.389493914157592,0.16944266495836002,50.827354260089685,27.845119885091023,9.201484519921301,131.37585627904127,2408797.964100438,2223683.2389493915,3012946.4907110827,9303145.416068481,9287522.54714918,9712219.701849958,3122,0,19,499,0,842,1582,104,1,6,69
963,d,130.93155665149217,7.672230652503794,749.3277693474962,136.7982365539416,15.618809028841625,292.4594655695824,38101724.51997976,29282950.409711685,176075665.67526555,54996893.04837301,55269404.58535001,126246754.75853373,659,0,0,41,0,207,301,110,0,0,0
1063,b,176.25571461556223,2.953345070422535,555.4762323943662,167.76310807175926,10.021830365802765,451.50232144041837,52388745.664280765,47110306.25352113,67574578.47887324,66173535.80758555,65723537.82121459,78148470.8049998,1136,0,0,0,0,478,391,261,0,0,6
940,a,7.628101386327125,0.34048313202832153,19.814035818408996,18.105919758123502,16.386753153089167,20.621168678440352,2385935.4023442618,2340965.504373178,2428876.821324448,4802879.019790671,4800884.263688354,4822130.244479594,4802,0,35,872,0,1203,2279,295,2,9,107
1016,a,149.74508552689886,1.7071257644243552,422.9380483913853,115.2552703995331,4.796022764793036,323.2850972007965,1541217.0907737303,1308294.0919968095,1885082.9885668706,8718070.782530533,8723865.12256737,8741613.3695163,7522,2,97,933,0,1770,2992,1534,0,33,161
1046,e,15.09375,0.0,38.0,2.4375,0.0,8.0,54848.0,0.0,206848.0,27712.0,0.0,137216.0,2,0,0,0,0,0,2,0,0,0,0
981,f,94.39990835963751,0.4918032786885246,637.9391100702576,121.45561802175577,2.6711755306230036,610.049232890287,9351565.463394767,8193870.538641687,13132322.772833724,11041458.253529444,11241935.473622857,13927913.27860885,427,0,0,53,0,136,134,86,0,0,18
965,a,14.931828196386741,1.356293049467752,49.71738676685452,35.56143825087346,33.1164520490805,121.79536315755078,3161621.646513138,3121206.715925694,3203110.4721352537,5858102.312868148,5848881.399651365,5886762.84251467,4791,2,125,667,0,1184,2057,604,7,32,113
900,b,13.069548146037173,1.3922675026123301,40.18537095088819,37.84055068203371,25.51807486890756,94.52570551068033,2913793.287254995,2818530.7887147334,3043630.170950888,8230854.528249839,7849892.448171097,8475259.030555332,4785,1,56,789,0,1194,2446,161,9,19,110
995,f,215.6109647839235,23.326797385620914,370.30392156862746,156.3079251814141,108.07857405975066,239.22265680136772,73127104.89279094,71834523.60784313,75359774.11764705,40435894.12146338,40976227.726820156,40236037.08276771,306,0,0,24,0,104,109,68,0,0,1
1091,g,164.44366197183098,0.0,379.0,201.5309841814286,0.0,426.5731668385468,144129.20187793428,92842.66666666667,191146.66666666666,47665.85023178018,65734.80955746016,41547.43208537549,3,0,0,0,0,1,2,0,0,0,0
889,d,128.18075980392157,0.0,554.0520833333334,104.38328826302234,0.0,498.28931041179254,8593651.450980393,6556586.666666667,17584085.333333332,22679125.5224719,21943764.155432425,39966183.10474919,96,0,0,8,0,27,61,0,0,0,0
935,e,35.88090916947541,0.9909255898366606,147.76950998185117,51.14060143589067,5.801769963982655,298.72784634964376,22275807.49943825,21799885.82214156,23263005.270417422,36660081.98111089,36795288.50027774,36484116.218429275,551,0,0,71,0,160,275,42,0,0,3
1059,b,55.318181101617434,0.4903994703156036,140.87883469432796,46.792685268340456,2.817259773663345,132.26470592866323,4543248.86111549,3950562.6201721476,5538950.921209446,12866395.25045737,12847636.038181057,13566820.015029969,4531,5,0,0,0,1486,1759,1179,0,22,80
908,f,155.1413227962236,0.1750291715285881,242.20420070011667,161.54223938888256,1.6108390242488033,244.04080627676137,7221514.889572504,5453214.618436406,9376360.55075846,11064587.616413184,10674972.801126368,12111282.597657042,857,0,0,103,0,262,469,15,0,0,8
467,a,8.878294269556406,1.2665489849955869,21.998367166813768,33.974748110581075,30.24847529885014,38.082878067754294,956757.6145140727,931570.4882612533,988702.2771403354,6248374.898817666,6230289.393360526,6290502.174568048,22660,12,2053,8510,528,4587,3622,938,39,682,1689
1055,f,1302.4099908620165,12.23469387755102,2316.6479591836733,515.9409262002328,44.45734048349578,819.8941529158693,53197750.70118793,38982112.653061226,67427286.20408164,37593908.090505354,35996963.37777144,49674852.60732066,196,0,0,0,0,52,74,70,0,0,0
894,b,7.596533084808947,0.9596396396396396,19.445405405405406,28.845508029923515,22.58877565198535,34.729676688009405,1599663.9791239516,1572444.8057657657,1672490.5282882883,5776526.049023334,5754790.0093896715,6068176.669495423,2775,1,13,498,0,777,1371,58,5,4,48
946,a,11.456344602177934,3.158203658203658,25.74815724815725,54.044216861729225,49.9084442151863,59.199923576156074,2619801.4664361333,2545367.1154791154,2667081.3824733826,7905417.172728978,7745016.298722621,8033085.690747971,7326,1,210,1200,0,1757,3254,585,29,75,215
405,a,8.441431993132857,0.6286204795924019,22.258071661959352,24.568250087672013,21.984764580824187,27.714077240886066,925966.3261892895,893525.4892839342,957824.7726643407,4180198.329708855,4160133.131535052,4218561.196651013,18057,7,966,6929,300,3856,3507,860,14,427,1191
1077,a,16.080251787047903,2.240776699029126,30.947850208044382,3.390494261355783,5.3712907615658185,7.251939256429919,292342.9650272058,264845.88294036064,328053.24160887656,4007307.1628418975,4001787.7618550593,4012213.7010258865,7210,12,0,0,0,1930,2667,1976,0,268,357
1067,d,160.3556677890011,0.0,789.0123456790124,124.5395364121266,0.0,679.2640079086899,14252264.612345679,13600995.555555556,16754713.283950618,48583221.403864816,48650048.22636467,48697105.55159452,81,0,0,0,0,38,38,5,0,0,0
978,b,13.49858335100129,1.6975695314457528,25.00826860435981,35.33190200990858,32.13083987489297,39.23674753451745,2378475.7451959215,2288413.955399649,2470180.4981207717,5103564.416947681,5097453.1575768,5142814.9824981885,7982,1,125,1266,0,1868,3100,1311,13,82,216
1100,f,336.23136354729445,3.914396887159533,1277.953307392996,205.14815181247835,15.676460919827704,841.5842052186442,44249754.40405342,35685308.26459144,63952983.65758755,46742320.71270683,48603830.24318363,55970158.90098466,257,0,0,0,0,87,94,72,0,4,0
1037,f,381.199706744868,3.9,634.7129032258065,228.22622734337898,7.405730126711169,416.05637198848,32673483.29853373,22524115.406451613,44584986.425806455,28222318.24252497,25858473.074182402,43668133.89685274,620,0,0,30,0,184,232,169,0,0,5
1089,j,29.40581395348837,1.5,401.15,19.264862039747186,4.5,480.48967470695976,7423009.339534884,6828236.8,25974374.4,26014661.838082533,26088519.635287292,70236308.46745178,20,0,0,0,0,6,7,7,0,0,0
902,a,8.993706929318638,2.272859480094528,21.62715869841847,43.9261735215701,36.00399763176535,53.220583632426,2787347.948293699,2758275.8858389384,2837592.7925831666,7997462.783937005,7960106.352792715,8110660.825413815,5501,0,81,839,0,1420,2908,124,22,16,91
263,a,17.90822803073516,3.0335536690937155,42.70197631110962,74.84993465078779,66.17510405291517,82.78609258551708,951628.0518337078,917001.5346106096,989989.8549810422,4718420.139897509,4672071.630113937,4804320.285597547,29803,24,2186,9232,285,6882,6531,1645,62,867,2089
1078,c,339.1145220588236,6.952205882352941,452.2867647058824,241.26027013532152,7.927608745908231,277.79427714238875,20437888.501960784,11820935.529411765,49260604.23529412,9644247.690473916,8701848.752225729,18601156.46076164,272,0,0,0,0,75,126,69,0,0,2
930,c,35.65657484407484,0.060810810810810814,107.01486486486486,30.102764646453704,0.9531338874736822,93.8351403410235,5628717.877754677,5168803.286486487,6240433.124324325,4882398.785253699,4840161.999154577,5353219.291223196,740,0,0,86,0,210,380,59,0,0,5
1057,c,25.943033509700175,2.922222222222222,58.25925925925926,49.449882805906626,10.283277807641678,120.62838330472047,9936293.51957672,9518421.333333334,10761982.103703704,33446149.2604394,33396990.16204307,34510210.35684842,270,0,0,0,0,105,83,78,0,0,4
1093,e,1496.3411306042885,13.017543859649123,3591.4327485380118,804.3055400700933,26.53607798645171,1749.1065388002332,117185219.06346112,93173245.00584795,134607003.69590643,129711193.0509373,139524244.25878656,128553900.65094832,342,0,0,0,0,93,157,91,0,1,0
1078,a,13.415329391891891,0.0,31.298828125,2.0546231627741185,0.0,4.855988429424949,102161.94594594595,43664.0,171672.0,464638.2343720918,453517.16351203294,482359.13213289535,512,0,0,0,0,125,208,174,0,1,4
1062,e,222.42729337597925,6.031289111389237,561.6508135168962,142.1247131349425,8.105547303336609,399.5574077950112,35031640.45427154,31225858.563204005,42184678.36795995,33658261.174355,34404480.74373322,34428827.44626991,799,0,0,0,0,241,322,235,0,0,1
1042,e,684.167944250871,13.652857142857142,1248.4657142857143,359.8479223163939,76.38210938887377,658.7108103573469,41496261.45003484,29270571.885714285,48433421.165714286,28014384.667142775,29074055.05054221,31874964.461951945,700,0,0,0,0,289,263,147,0,0,1
899,e,67.43286830308757,0.012615643397813289,205.06560134566863,47.98177308470959,0.43482812295073386,172.3132791628605,10064953.702270815,7158981.221194281,18373495.0647603,11957695.894349782,12260112.600177467,12429639.286842003,1189,0,3,149,0,357,622,47,0,0,11
949,a,47.49413801243213,1.1444533120510774,238.86671987230648,26.061839893357483,10.561976629383716,192.08900891031996,8496679.451906973,7008461.944134078,13706474.547486033,20095725.651265793,20182480.599524874,20621529.171017792,1253,0,2,255,0,354,534,91,0,0,17
1058,c,13.386164475901584,0.03798100949525238,32.75337331334333,2.213173635564463,1.1317757125453018,8.059492363448783,992994.0659437724,959098.5627186407,1035049.5792103948,8928843.7233792,8906615.61107306,8929943.941762641,4002,1,0,0,0,1290,1749,909,0,17,36
1097,e,165.1153284671533,6.93,709.95,68.70565139912947,9.48815577443794,324.9803801770193,4397158.250510949,2554388.48,12219105.28,7488452.335103334,4425402.095569884,35908652.50385867,100,0,0,0,0,31,32,37,0,0,0
958,e3,357.7265432098765,3.3333333333333335,2162.3555555555554,202.51482989064365,6.236095644623235,1283.2920712943385,5935837.234567901,3277619.2,17840082.48888889,7054225.157343909,3151922.3279672614,39214880.33342575,90,0,0,5,0,28,42,15,0,0,0
1013,c,142.49337505259672,0.22842639593908629,230.5964467005076,112.45543762008903,1.880792128894003,174.83731155882418,3276798.8448956567,2465263.2922407542,3699068.1943437275,10318254.117500428,10339672.232296975,10455567.534485644,2758,0,5,361,0,696,1050,606,0,1,39
926,a,16.91254039403732,3.18232044198895,40.49723756906077,51.02949981908499,46.286280882465235,92.09325230135374,3205123.842802043,3163673.458563536,3296080.6187845306,5103148.917722882,5086435.672665684,5182970.208096355,362,0,22,36,0,71,162,41,1,22,7
958,a3,417.41195652173906,55.95652173913044,2468.1739130434785,383.3975881034769,204.67885306560012,1780.1281744807986,20591736.20869565,19120484.173913043,24055986.086956523,37759376.49975106,38086272.858556785,37225030.41265405,23,0,0,0,0,3,19,1,0,0,0
886,d,7.254061895551256,0.0,28.445454545454545,3.22188051895078,0.0,42.269070223044416,1996437.9357833657,1917598.2545454546,2510866.618181818,4182543.3579819854,4181579.608891185,5352277.788895557,220,0,0,16,0,65,120,12,0,0,7
899,b,5.79661594643944,0.16226415094339622,17.68754716981132,5.425591165713449,4.334165559832203,8.775465134296114,2702280.081996348,2688738.0528301885,2717490.4271698114,7207345.2548275,7207379.24035118,7207339.494986815,1325,0,11,195,0,376,726,0,0,1,16
1041,d,173.6539511189278,0.025016677785190126,330.6864576384256,173.46238633751406,0.6120656276988963,324.92489678246073,5883924.893875379,4503168.08539026,6840762.663108739,11330259.13408964,11346518.469977701,11713952.965569725,2998,1,0,0,0,1098,1172,697,0,4,26
1027,b,238.47322005047835,4.770734284204965,405.73146680753655,158.03916782368665,7.086260649124321,267.3263589608402,417239.0387979104,394347.647120972,436724.1894699771,5367324.767609704,5361292.024727374,5370742.206899079,5679,1,29,651,0,1325,2304,1285,0,12,72
887,b,6.738730474010234,0.4112577430649071,21.530029625639646,19.78702838838472,17.42228335472444,31.731022209413293,678279.3773229194,646966.1233503905,726670.99596014,4736998.199207371,4724999.142135182,4762733.780912395,3713,1,30,636,0,997,1891,64,2,10,82
978,g,12.043440290728793,0.008134490238611713,31.792299349240782,1.3381685967703074,0.34921509653469107,22.145758649600495,3550217.490830211,3423856.1735357917,3686897.5618221257,8384100.25301113,8391105.800810203,8390020.324053507,1844,0,6,261,0,467,749,330,0,3,28
940,e,32.53124070585903,0.031228313671061762,104.89590562109646,23.163041203699652,0.6837027844693834,84.96785686830823,10220304.420343017,9655966.11242193,12206676.918806385,17358161.908311576,17442900.09822481,17265880.059729926,1441,0,0,221,0,383,716,112,0,0,9
1088,b,147.75047583387936,1.5928812131423757,262.9437657961247,107.06528846421456,4.7398194760723635,179.60447041503153,1513946.6651689599,1005279.0025273799,2298191.5821398483,6742136.250493441,6751070.9513884485,6877497.618325344,4748,3,0,0,0,1267,1916,1453,0,33,76
1045,a,45.30347222222222,0.46875,220.08333333333334,39.99628758211292,2.6098895450765727,271.6276429027224,23421357.51111111,22320170.666666668,26162645.333333332,26982831.686124355,27114267.957364406,27542091.232255034,96,0,0,0,0,47,28,21,0,0,0
952,c,11.689254247954688,0.018879798615481436,27.984266834487098,1.391611204339303,0.531827540125989,6.263593482745658,3405702.71818754,1015666.2252989302,3565741.99622404,2668598.763377117,2927853.3180189277,2678716.336672008,1589,0,21,183,0,425,786,127,0,2,45
958,b1,13.338075223623234,2.4325897187196897,22.522793404461687,29.293602509269203,27.972951203188348,31.37559478269675,3942398.4550059275,3832298.645974782,4049966.6808923376,5703311.41297287,5576937.453494355,6297849.3416726785,1031,0,16,148,0,255,460,128,1,2,21
932,g,47.16270967741936,1.935483870967742,113.45161290322581,38.65296121543813,6.074459932829115,89.19295455673522,128064464.43354842,124779460.54193549,136669725.72903225,52657161.768300325,56759725.144404106,45832041.97439559,155,0,0,29,0,69,47,10,0,0,0
1007,b,445.57486417385746,36.96420581655481,729.2684563758389,314.00096733567574,70.36919938532866,546.0909893479821,5194843.63310962,4722413.1006711405,5546075.63310962,11670644.310180057,11065841.565649096,12650075.581473527,447,0,0,37,0,121,189,96,0,0,4
1041,f,207.1895866846131,0.22888283378746593,896.4931880108992,105.03435186978122,3.1742208561303324,467.9605113087348,7156549.393388268,2194551.9782016347,24940415.65122616,11912836.817489358,9192070.96606814,42418351.25095749,734,0,0,0,0,288,280,161,0,0,5
1070,l,36.36904761904762,0.17045454545454544,158.76136363636363,51.794155446452876,1.5898941567765028,310.5921761262955,1221971.116883117,777309.0909090909,2192337.4545454546,2331327.3665364,1891054.8037887819,4823298.789512656,88,0,0,0,0,34,31,23,0,0,0
1046,h,237.40048048048047,2.8036036036036034,700.1081081081081,136.0083696114829,9.740746848994856,428.4006912653164,11408440.212372372,3938049.3837837838,26275625.974774774,17235494.74891055,16369469.24431227,23932398.47441444,555,0,0,0,0,174,227,152,0,0,2
1033,a,15.66966161306973,0.23846735568439628,44.52432568691707,12.595741933782843,9.211165968157747,57.23776449635555,3197247.908579111,1870915.8880766323,11846874.119485758,9033407.599965444,7979746.07592935,26738888.547115915,3967,2,0,0,0,1005,1797,1075,0,52,36
908,h,580.0574136008919,1.2564102564102564,1731.5641025641025,1018.3709646165385,5.138931090680882,1478.7214512903524,93172345.57859531,90051478.97435898,103441880.61538461,87669007.10949507,90061658.13489798,85268179.48082225,156,0,0,20,0,56,72,8,0,0,0
963,b,70.3112296331028,0.23385300668151449,332.16146993318483,42.5347731523184,1.858253984655686,216.94935823555517,11501393.616316963,9671244.400890868,21109876.311804008,9423615.397364879,9214335.803844878,11900667.358799271,898,0,0,96,0,298,398,101,0,0,5
1020,d,12.698242933537053,0.0,31.614718614718615,1.6679544773553308,0.0,5.049842463236482,475460.90552584664,437819.8441558442,510173.645021645,3778630.9830363714,3763523.4273808794,3779294.0297352886,462,0,0,50,0,121,155,133,0,0,3
1031,d,248.16448135198138,2.4125874125874125,452.36013986013984,234.49207481232037,5.651695297772388,373.06212528245237,40448025.51048951,32960841.398601398,45273847.04895105,36015798.20461244,35795538.674237296,42059915.81460538,286,0,0,0,0,107,98,79,0,1,1
1009,a,13.549505465130094,0.4613431151241535,29.373730248306998,18.549919153915123,14.534186600472385,22.324721681624542,764440.17963645,750281.6794582392,781740.7855530474,7499274.7463044925,7494224.921458756,7500345.093078121,7088,1,136,863,0,1628,2848,1375,4,47,186
922,e,183.57757568102397,8.75287356321839,296.58620689655174,142.71539019043036,10.704863424539182,184.49332927068792,63219217.094690755,60112538.97318008,66561887.14176245,38756812.75792415,41659466.30431246,38996453.0449779,1044,0,0,85,0,350,544,55,0,0,10
1025,b,76.35457743568735,0.5983635716826752,321.3166133048737,63.575488859652296,14.439061615836998,305.4184398707398,3995311.6893589045,3671311.39096407,4892770.356456777,15159137.922456272,15181407.762482172,15411046.183797821,2811,0,3,272,0,742,1113,637,0,7,37
1081,a,13.37083680004034,0.01701837985023826,32.4785568413887,4.801453447202139,0.5049614564507343,15.322401097988834,474349.3576044844,467255.3592012707,507947.683231223,5053912.473606418,5046303.629028264,5055705.145103203,4407,2,0,0,0,966,1924,1333,0,90,92
939,f,130.87217454708622,8.26148409893993,598.2756183745583,210.13535654121344,66.99925241333563,910.1813559466909,42858181.83319311,41846762.28975265,47664775.689045936,53916085.87673338,54164153.76511116,56331858.60946767,283,0,0,38,0,103,119,22,1,0,0
282,a,2.528568449588156,0.0,15.666562402252111,0.9829390584400751,0.0,3.308766732705855,113381.70868522573,109341.54770096966,121195.22051923678,2428077.3691107496,2427920.498019116,2429119.717927606,3197,0,132,2621,89,0,0,0,0,0,355
1005,c,159.94076879512957,0.1250743310208127,927.3623389494549,136.67030184891343,1.610919016808953,916.5297025562616,8362133.649270847,1617230.702874133,46921989.02358771,12499235.89755747,9269169.786918536,58888818.87385679,5045,0,0,517,0,1168,2298,998,0,1,63
952,b,12.469258036914802,0.9911991199119912,25.187018701870187,29.456566145404274,27.40134679049277,32.99461913694337,3300590.695513996,1889842.1298129812,3437481.2585258526,3751349.0425533145,4031584.563335114,3755701.366649671,909,0,1,98,0,254,450,88,1,1,16
1030,e,242.80432990997843,2.920502092050209,451.173640167364,206.51728216081375,6.261220735891054,398.04366938329963,10132740.446811209,8474435.481171548,10528219.581589958,21895452.07929383,22005779.877835654,22667039.95040229,478,0,0,0,0,195,154,127,0,0,2
1057,a,70.74741352923171,0.08080808080808081,214.61144781144782,44.26064271549198,1.0979942013495911,146.83226832158783,2543207.7289745943,1677900.8861952862,6971488.538720539,4580361.807502041,4361359.337541968,7874788.272781264,1485,0,0,0,0,464,536,418,0,26,41
1087,c,20.128465417022635,4.191919191919192,44.15993265993266,37.63972274366943,32.768945596876755,62.130684015965585,3474756.351575456,3399089.2749719415,3696773.315375982,13177888.436316252,13163282.616264176,13347750.535667337,1782,1,0,0,0,455,768,543,0,3,12
1007,c,21.447117794486214,5.495238095238095,47.19047619047619,72.31567259617408,56.040652558915006,83.94409650397388,10208.176441102756,195.04761904761904,41779.2,25943.6220651753,1427.9830356532173,84266.74771014787,105,0,0,10,0,33,41,19,1,0,1
1032,a,13.738101993049154,0.11011419249592169,31.226753670473084,5.328056888855781,1.2804638815873708,30.545141659859556,265028.9796439464,207877.01141924958,339673.9967373573,1660622.585565209,1652903.6872148516,1669898.9317447874,1226,1,0,0,0,288,343,497,0,25,72
911,g,1203.4649979500227,13.783711615487316,1832.3217623497997,738.5259438043472,35.2432129701056,790.202895524408,138956616.99483824,127985464.39519359,146838193.04672897,146908813.68269634,148403472.3195815,150974338.80538285,749,0,2,68,0,186,424,60,0,0,9
920,e,212.67955647605575,0.5007072135785007,412.2970297029703,139.04958776605022,3.449319807984699,280.0016458422087,17589525.43247794,7871040.452616691,29417037.48797737,11286147.651780277,10942224.76068377,14264453.773173556,1414,0,3,163,0,393,732,107,0,0,16
1090,h,98.01449275362317,1.0,335.1333333333333,89.0195459610809,3.7416573867739413,310.1622944345249,20560590.28405797,20098252.8,22586709.333333332,13721236.229339361,14269879.857374718,12027635.049031569,15,0,0,0,0,4,7,4,0,0,0
896,e,702.8150549639299,1.7235915492957747,1848.3978873239437,329.4048677499094,6.888652113864081,816.6597892659998,90784742.84850566,83340706.25352113,94022374.76056337,121734622.5044895,120151498.0736539,126131241.67855236,568,0,0,53,0,172,299,40,0,0,4
1097,g,543.5394736842106,11.184782608695652,1088.0326086956522,357.553803689065,36.01688292159004,678.6632873762402,161130179.66132724,147636357.5652174,195530618.4347826,98913240.08648266,107833729.52791098,99712122.36386338,92,0,0,0,0,33,32,27,0,0,0
950,f,18.306479556479555,0.0,60.414414414414416,14.637025612677522,0.0,65.3214461241956,4918705.585585586,4756968.936936937,5088855.639639639,15639184.650136292,15663751.19917173,15636264.522427661,111,0,0,42,0,25,27,17,0,0,0
1065,d,86.3874335188621,5.315151515151515,222.38060606060606,143.60279360267043,27.998096485211722,382.0243756933255,10058392.783079777,9314850.133333333,11176022.884848485,26966164.09254361,26432176.884074695,29527220.98950284,825,0,0,0,0,269,315,236,0,0,5
1030,a,13.431475409836066,0.08524590163934426,30.258142076502732,2.069863722371088,1.127573350538163,4.775074953381922,138632.36546448088,122589.02732240438,169278.95081967214,1579994.5936288831,1571857.8918818317,1583676.1852689479,4575,11,0,0,0,1285,1317,1407,0,271,284
920,d,30.060038986354776,3.154970760233918,177.78947368421052,25.584854622413406,9.843035141084213,173.23754811336713,87161110.12345679,86272359.29824561,93877218.05847953,77377048.85340929,78194862.61134593,77848107.16436638,342,0,1,43,0,115,162,18,0,0,3
1068,f,14.225570776255704,0.410958904109589,32.58904109589041,4.836742332476603,3.4871019346185905,6.476164128574022,4119057.3004566203,4082702.02739726,4168213.0410958906,24288371.051254287,24281965.56519235,24295466.713647004,73,0,0,0,0,24,26,23,0,0,0
1004,a,13.585565263436589,0.4589356632247816,32.05893566322478,20.626784651638417,15.213634278818773,25.24834279942717,610756.9421939811,581042.4883240667,660180.8521048451,6325662.006574333,6308733.200831182,6327774.160222064,6295,2,93,760,0,1341,2850,1131,5,20,93
1060,b,13.889714563511356,0.03856749311294766,34.34632034632035,7.983161450707234,0.9260794430599871,43.96406191315441,482479.65664282243,466369.3349075167,539903.8992522629,6185790.868291636,6172325.06316894,6187253.803265145,5082,11,0,0,0,1719,1905,1253,0,45,149
963,e,449.46893147502897,0.7261904761904762,1288.5833333333333,154.51783141697672,5.228928667646738,438.9633135862303,170441682.01316297,166646735.23809522,177290776.3809524,111112893.82874122,115208236.09602858,109790549.52750912,84,0,0,15,0,31,29,9,0,0,0
1080,f,627.6674412369291,7.508982035928144,1509.811377245509,284.50691252184686,25.082347793219768,664.3838510584111,131177704.54839577,111916737.1497006,157301851.9760479,99488266.49970125,111438544.76524533,97319233.23469502,334,1,0,0,0,151,94,88,0,0,0
938,d,359.8948208830881,3.2062274368231045,648.4657039711192,231.43333688788755,36.83346727365666,398.7514173856987,24232960.21327409,10909784.72202166,32884203.667870037,18474499.598470487,19603497.833442196,18467443.852061875,2216,0,3,259,0,661,1046,226,0,0,21
1081,d,64.75245877333158,0.11231281198003328,242.92179700499167,45.94813796364813,1.4305432715926776,183.87393190998733,5481361.858552578,4305039.121464226,10229351.081530781,9816833.461212903,9739639.845335271,11602911.23306223,1202,0,0,0,0,282,488,425,0,1,6
1059,c,36.42398643139046,0.23407482305358948,199.13018200202225,21.8384523692288,4.348077184885992,167.89930895175985,2316927.6033791057,1840206.6895854399,5212268.715874621,7484246.088563588,7289151.302897625,12976779.171652595,3956,0,0,0,0,1299,1553,1039,0,3,62
933,e,61.665789473684214,27.15714285714286,233.82857142857142,225.3203874824368,221.98665569381063,329.6518064100176,14339128.204511277,13684853.028571429,17959672.685714286,18451229.480744816,18195190.403782513,23559365.202062085,70,0,0,10,0,20,30,9,0,0,1
1056,h,53.504255581596155,0.44776119402985076,508.5074626865672,16.36327992084543,2.552631548729413,302.94043417927264,37326875.28308869,31314470.208955225,176647580.6567164,133679465.50433357,134675427.91257906,179217494.35610488,67,0,0,0,0,22,26,19,0,0,0
991,b,12.114508704432884,0.0,30.70440467997247,1.3319959995760122,0.0,3.6741917014982617,502078.3731567249,481649.2883688919,523127.98348245013,5401865.972060214,5398973.300997648,5402747.496288561,5812,1,42,541,0,1334,2722,1067,0,16,89
1045,b,91.38362068965517,1.66,221.395,134.9674641260696,5.8313291795267395,312.3356511431252,10400382.411034482,8779059.2,12847042.56,11346404.052593399,10745431.231154956,13118390.410090744,200,0,0,0,0,88,65,47,0,0,0
925,d,150.3965811965812,2.1666666666666665,556.1888888888889,97.37690095751961,5.273097339852126,373.1373859122563,20348929.166951567,13466555.733333332,32971389.155555554,10995009.634624973,10276108.40071021,16422064.366015207,90,0,0,0,0,29,37,24,0,0,0
1011,d,12.427762664509963,0.0,35.316678395496126,0.8977412307513434,0.0,6.867679441869355,290332.04499669134,277755.4961294863,303585.37368050666,2581618.4479204994,2567934.1833968842,2582125.7708220435,1421,0,2,117,0,343,569,378,0,3,9
924,c,32.73390944279413,0.6181474480151229,86.8601134215501,24.973363651537618,14.203946959681929,70.63628782462376,4722303.435412728,4312089.164461248,5433479.50094518,3959333.139388751,4041085.0183956046,4104381.935208584,529,0,2,43,0,144,266,56,0,2,16
1079,f,336.6045045045045,8.108108108108109,441.9189189189189,149.55462135788125,7.475306316723962,160.34917614606928,18818073.830630627,8877028.324324325,50363308.972972974,6011788.691547596,6799253.124730551,11026961.840698306,37,0,0,0,0,8,12,17,0,0,0
979,e,18.530161031429607,1.4654377880184333,56.87557603686636,12.452530482326965,6.110348849058421,78.15256379898754,39024100.561487086,38810147.391705066,39490800.66359447,43034166.838165,43052181.21754917,42935776.55289277,217,0,0,16,0,97,73,30,0,0,1
1085,e,223.1132561132561,7.857142857142857,1933.6666666666667,145.4332315427652,7.49149177264394,1197.2947814347115,5121686.898326898,4105752.380952381,29102080.0,6092763.045615813,6023390.414004506,55731905.669664994,21,0,0,0,0,8,7,6,0,0,0
1015,f,35.99452589489718,5.227722772277228,132.26237623762376,24.31265725127752,11.16738638073431,162.84041410424078,72669452.47829397,72104138.77227722,73930194.37623763,53138227.58340016,53347347.097013876,53934744.5571213,404,0,1,45,0,115,144,96,0,0,3
924,b,50.89421470342523,0.0,158.26190476190476,46.586965660541985,0.0,158.32443977886837,4249739.014202172,3971280.050793651,4718026.361904762,5183178.752309396,5198742.010367652,5271174.780739871,630,0,1,32,0,187,331,65,0,3,11
1029,b,49.41002160994057,0.04910858995137763,232.59886547811993,30.591924090082593,1.4009790566670042,176.7822247127852,1650106.2238481129,1444402.2871961102,2348333.059319287,6756752.422659144,6763274.440800631,6807974.091217803,6170,8,32,607,0,1487,2540,1359,0,16,121
982,e,14.244170671138773,0.0,57.267100977198695,8.836638289025775,0.0,112.56236921483531,157873.60737897895,59638.82736156352,281996.9250814332,767675.8040595978,548213.3220469134,923283.0800211385,307,1,2,22,0,108,114,58,0,0,2
1019,e,458.26933744221884,5.754545454545455,1265.6727272727273,153.61569447868004,11.426592877729933,447.74469407730584,62485005.095839754,47769413.81818182,112163188.36363636,62740400.669919915,67025996.5609438,60007810.18500248,110,0,0,2,0,51,38,19,0,0,0
1096,e,63.167170425482446,21.299465240641712,290.8181818181818,69.92113817832674,47.41923784036487,525.6887604129479,33469463.570332482,32767320.98395722,35092096.68449198,65049540.59483006,65239527.573311426,65664015.6374262,187,0,0,0,0,74,76,37,0,0,0
987,f,345.07914754890123,8.056930693069306,1545.9529702970297,193.98561907742123,37.8458863726539,715.4258997864396,55207733.3513644,39735407.524752475,111639612.83168317,34293159.901240475,34304579.947235584,52389947.8454362,404,0,0,38,0,112,156,93,0,0,5
909,a,9.913836987497701,2.988600845743703,22.944658944658944,51.151055760945816,41.999836483218665,61.215268741616704,2781834.7666850523,2751645.205368634,2818602.266593124,9350047.242638351,9315076.776553951,9451164.794092001,5439,0,65,906,0,1346,2907,92,28,19,76
1008,a,14.517157625150347,1.1273640661938533,33.63268321513002,33.52448638683693,24.578738638340514,45.70363152060802,456421.1588071834,448095.0165484634,479471.05437352246,6804395.385535315,6798385.608768229,6805463.405328263,6768,6,100,899,0,1561,2736,1283,14,31,138
917,b,30.45337960873422,0.6986444212721585,79.52554744525547,31.366242146878655,7.4979252074716,90.18048826145049,7442070.421365539,6995493.906152242,7926306.702815433,19447901.97291489,19256769.81340046,20712746.190645624,959,0,0,104,0,279,544,26,0,0,6
1073,g,419.8166066350711,4.222748815165877,702.2796208530806,215.96066030999194,11.385225897949182,400.6472163317232,52465752.52018958,45405480.03791469,58322322.805687204,43279136.27970621,44190696.074006334,46073227.92628166,211,0,0,0,0,95,76,40,0,0,0
1085,a,13.452143314139473,0.5614203454894434,27.967370441458733,2.405220691959437,2.847123527002677,7.23454674446837,153663.15649392194,146217.76583493283,167248.09213051823,1489595.2470008377,1486492.7998868627,1491134.4724889111,1042,1,0,0,0,214,331,435,0,17,44
996,d,12.868087150648545,0.6670811314889649,27.657755672987257,27.660208542584797,20.868628889082164,36.5244761849248,533892.0765252777,518661.57040721166,559626.6633509481,3495037.1469939076,3492532.5124102375,3502525.5110689984,3217,0,13,236,0,695,1611,623,3,9,27
978,f,236.63993411786436,0.8520037866834964,606.8882928368571,163.53683233044026,3.4719081709816906,442.9607742683804,9265337.051220281,6588513.585358157,12517352.734616598,10787179.507469263,10580700.821050167,12750272.164585046,3169,0,7,453,0,793,1331,528,0,2,55
990,d,17.63511256001038,0.027247956403269755,123.10808356039963,5.099346115989198,0.6387306904485581,85.96269039486835,4246249.910990009,4118314.08537693,5068000.145322435,11305333.918782227,11310512.627112329,11292001.964793237,2202,1,2,212,0,603,936,434,0,1,13
934,a,7.185101072921765,0.1847800791249709,21.372585524784732,13.620445608206186,11.88455135880361,16.965779535758166,2860960.529768162,2822205.0062834537,2901786.7498254594,9683750.788202466,9681744.157809153,9693034.822453499,4297,0,24,818,0,1045,2077,238,1,10,84
1054,g,398.39801724137936,4.155172413793103,670.8103448275862,239.9976669353907,10.059824026941628,383.6492407042982,27158786.824827585,18904452.413793102,43193520.551724136,33101937.121085573,30139034.48908258,47850519.26283018,58,0,0,0,0,26,16,16,0,0,0
992,a,46.65468436360657,0.12702265372168284,147.60145631067962,21.276644989562257,5.701235987280155,69.70992995584444,1373975.2456515504,758577.2116504854,3323639.5495145633,6075916.624077164,6088023.47426051,6163064.377730945,6180,1,27,632,0,1293,3013,1112,0,16,86
581,a,7.947801418439715,0.4908054711246201,22.270060790273558,21.062701160376015,18.356410820097732,24.978294839044025,694592.407213779,674645.4370820669,722823.2364741642,3938059.8172041057,3919678.748857995,3975857.2373023294,13160,2,792,4593,0,4175,1951,551,9,262,825
903,f,60.65424149338375,10.78804347826087,147.90217391304347,75.11012987045711,23.82975552425865,189.7167258894972,57541896.2268431,56784751.30434783,58346484.86956522,87846580.97406706,88095308.94915599,87922200.83335608,368,0,0,29,0,157,161,18,0,1,2
932,b,441.81900191938576,96.319257837492,721.1345702708467,308.75927630544174,117.04419956379098,518.3870855038545,54671772.96310514,54513484.05203668,54748434.07123054,30943911.087940417,31017147.71712805,30921379.08695839,4689,2,24,583,0,1174,2546,287,0,4,69
1010,e,177.9397103870788,2.1403508771929824,951.8070175438596,110.24624283013232,9.917976938042951,527.0743294096991,45772599.24923421,39446492.07017544,72869492.77192983,75271111.06189875,77173762.18002352,76445134.58799362,114,0,0,7,0,30,44,32,0,0,1
1085,f,226.46913580246914,1.25,580.5,151.42448317414602,4.14578098794425,364.72489632598433,6367826.172839507,3041962.6666666665,10459136.0,1855801.1221177063,2823796.844162523,2135335.39251519,12,0,0,0,0,4,3,5,0,0,0
1025,f,144.5587002096436,0.42452830188679247,808.6761006289308,68.89952761996055,2.7573165557878268,413.42515326640245,8855645.741439553,7191532.679245283,16365091.421383647,23432245.84784653,23246996.29140362,37248964.62216101,318,0,0,16,0,100,121,80,0,0,1
966,b,89.10522260273972,0.1284246575342466,225.42465753424656,59.92979277973252,1.85767942895481,163.00841795291694,11343216.043835618,9872187.616438355,14092042.520547945,15875145.782989662,15822651.364805466,16654139.506522372,584,0,0,54,0,173,264,92,0,0,1
1041,e,14.958602004056551,0.01770956316410862,34.400826446280995,2.874546602807612,0.5151017558057491,7.459091061159064,1186532.2013743832,1104981.837072019,1254971.844155844,6296323.207476902,6285492.537061381,6297701.123068832,1694,1,0,0,0,648,664,369,0,1,11
1089,b,40.516731016731015,0.40540540540540543,168.67567567567568,59.51021076704858,2.432432432432433,280.5502367745805,1573880.0926640928,1053004.1081081082,3812268.972972973,3227917.354839102,2981304.5303021995,10551327.915018722,37,0,0,0,0,3,18,16,0,0,0
1011,c,16.677445413685806,0.7665487620010106,41.44795351187469,25.296996999930343,16.66010028935485,54.64585967289242,734198.8496050637,695333.7726124305,764758.7993936331,6161809.336941283,6154867.55971804,6162452.022380922,3958,10,13,425,0,919,1654,875,0,3,59
955,d,57.598832504912735,0.5687203791469194,178.53080568720378,64.65704602648509,3.215597026890609,195.55465593688268,24839490.789041728,22306796.587677725,32132246.445497632,26453938.98033941,26739935.413326792,29371707.65203803,211,0,0,33,0,63,83,31,0,0,1
1033,c,50.974901253649335,0.10471406491499227,116.25463678516229,36.04524534779587,1.4528422402721588,94.19594492915725,3739626.299570668,2325823.7032457497,5227323.746522411,9159831.104036037,8599123.699610084,10508225.715795273,2588,1,0,0,0,655,1175,740,0,2,15
1037,b,108.07091724403104,0.09389671361502347,233.16501478003826,79.28850816592542,1.2156814437769063,174.85787079349322,1890656.8267221134,1426227.0575552077,2376507.60424274,6144103.142051122,6189112.686602317,6150222.175620885,5751,1,5,360,0,1387,2544,1361,0,6,87
1012,b,40.555963302752296,0.2834862385321101,248.48073394495412,28.589699505616576,7.618386905297042,208.87346614200882,5818951.409217484,5053877.783486239,12042736.029357798,10425439.333865644,10295683.89970438,14998562.17747258,1090,0,1,116,0,338,365,260,0,0,10
1098,b,77.24093128705965,9.40691489361702,262.6436170212766,54.989784035991995,12.452969185939086,207.31272146333467,17688542.604813393,15084456.851063829,25033248.680851065,27351365.6849535,27567975.220526777,26748395.709064994,376,0,0,0,0,79,155,140,0,1,1
1065,c,33.63451165524367,0.3657537752751472,158.83465574609676,20.835711370131133,6.971078831172418,143.46777728615487,3303811.3744561044,3035360.35218838,4252338.878935245,7858602.846901784,7835962.342050766,8079825.484387876,3907,3,0,0,0,1157,1616,1053,0,8,70
466,a,7.953471291521856,0.5544525967486692,21.039562652855704,21.56748635950262,18.90849076024089,25.597422566486145,692586.1515419971,671699.5102862897,723569.2130628687,2873654.457353628,2852185.4758401373,2926105.0548822023,13902,6,825,5873,478,2863,2301,493,9,208,846
915,c,10.442529357028649,2.726594650205761,29.911008230452676,49.33892539136169,40.153590060942165,75.51866816197688,5338577.1696679,5285481.349794239,5387960.362139918,21362184.427076317,21350671.134964917,21399491.211108595,3888,0,21,571,0,1050,2038,113,16,6,73
1031,f,575.1084656084656,325.2142857142857,741.3214285714286,301.5162036425918,271.8166868028705,349.438228096329,38445803.68253969,38356260.571428575,38563840.0,43642355.33638501,43663411.80451037,43595159.81165647,28,0,0,0,0,5,11,12,0,0,0
898,e,111.8113748423346,1.631578947368421,220.7953216374269,97.25768770552921,15.589805762284392,196.12404630123027,7148517.612322745,5524759.853411306,8641252.154385965,10777113.916563839,10741346.3477974,11030407.001792548,2565,0,5,354,0,669,1429,82,0,2,24
987,d,181.29857386640663,4.927901023890785,1250.473976109215,56.43154892105503,10.046581254919777,325.6057091346075,48666931.133430846,43785292.88737202,71637510.9897611,57070496.98244012,58738203.59292881,57653992.59856536,2344,0,2,172,0,624,1084,441,0,1,20
1007,e,167.9069387755102,1.2,320.76,59.98643219634599,4.069397989875161,113.30640935092771,19486972.44734694,19023462.4,19659653.12,60147593.29432469,60284754.00741299,60100968.987577826,25,0,0,0,0,10,10,4,0,0,1
758,a,8.212286003502266,0.7159194183580733,23.832475007573464,25.592879813439943,22.731203662450973,30.036339994922397,2117696.7882903186,2079864.0508936686,2147387.2499242653,4614106.334399552,4600794.061915713,4642255.941290733,13204,7,615,3160,0,3865,4289,573,13,245,437
949,d,20.182236499392257,0.06772009029345373,75.76975169300226,17.207554133997483,1.0055920364503952,94.31368479290795,4647205.739885397,4489604.334085778,4964194.817155756,7082394.628640206,7100653.532477921,7105715.8237570105,443,0,0,67,0,178,170,26,0,0,2
1077,d,77.29042586815815,2.3175528040786597,232.56300072833213,56.612483435769,11.569277288070353,197.601797454378,3103497.136198106,2534293.3488710853,5918382.892935178,6381524.411799064,6392590.604220774,7383949.018389346,1373,5,0,0,0,372,526,404,0,9,57
41,a,16.698112285688907,2.583370347339433,44.244470107488674,58.51287999094233,51.1260524101699,67.00309333930119,952810.9005241184,923577.9564715289,990026.1597228391,4160591.9272553716,4131082.614150316,4244855.821235661,22514,13,1739,8200,217,4741,4109,1022,28,627,1818
953,i,11.488304093567251,0.0,29.473684210526315,1.0840504370287523,0.0,4.259582646378591,3263767.0549707604,3242091.789473684,3313664.0,539959.8817247077,536288.5421459313,558213.5341933512,38,0,9,1,0,6,4,8,0,10,0
931,f,37.550250263435196,0.10273972602739725,113.48972602739725,31.438101254576647,1.2371501279581125,102.33682248785743,5449256.733403583,5051756.712328767,5948472.109589041,5045264.714334646,5080658.523187441,5173043.564111466,292,0,0,36,0,68,160,26,0,0,2
929,c,14.4599098444089,0.3780718336483932,45.82041587901701,27.197434998482414,4.97486795965601,103.43656393652725,3971006.066133489,3924254.4877126655,4096905.920604915,6521097.63856933,6518285.000174843,6520294.378379402,529,0,1,26,0,129,294,56,0,0,23
1066,e,45.682481983555036,3.716054477919934,112.97399917457697,58.57015907583826,7.839039141364639,185.20632142240623,3241647.5321756247,2490851.4733801074,3803679.4849360297,6170040.915708048,6153718.971424753,6332249.556359351,2423,2,0,0,0,638,1052,686,0,4,41
998,c,15.072039695289424,0.008939213349225268,52.594457687723484,2.441471119263531,0.5177803500920589,23.727903948275813,802092.4235684304,676020.6340882003,1884911.8283671036,4717277.701139007,4704852.391386099,5088001.231098475,3356,0,4,323,0,774,1594,633,0,3,25
996,c,17.475729200301366,1.3374233128834356,42.63803680981595,44.590436100657755,29.544646647200285,81.541324443842,1042356.0991640656,918316.4989775051,1472105.7505112474,5816730.102059723,5811359.735114518,6348751.902255238,489,0,0,36,0,138,194,113,1,1,6
1058,g,386.55286521388217,295.6190476190476,502.95238095238096,523.9722843830659,505.9744465776598,547.4554538251515,68228962.97013721,66969404.952380955,70117668.57142857,56262721.093480065,56531767.780668646,55955362.32497125,21,0,0,0,0,8,7,6,0,0,0
962,c,34.587011227255125,6.854110207768744,102.40989159891599,72.03287316787988,44.86998621429834,234.85858006521758,4429638.638688863,4185820.6178861787,6293414.272809395,8856477.658123568,8666967.369407339,16233406.8980865,4428,0,15,497,0,1183,2205,491,3,4,30
1098,d,366.5563003690593,0.32085561497326204,1161.1336898395723,250.10778216229335,2.1702271537650293,688.5701749788051,14247169.8317391,8967173.47593583,31930904.64171123,29234126.161630556,28556119.014637154,35784311.33102008,187,0,0,0,0,46,83,58,0,0,0
955,b,13.97454844006568,0.005387931034482759,35.15373563218391,2.233756817468381,0.2842357045066806,9.28175276124689,3546552.7487684735,3416256.735632184,3794420.2298850575,5707795.378037004,5723265.673458866,5712713.314766944,2784,1,12,361,0,702,1457,211,0,1,39
1061,b,52.83567868750967,0.03380281690140845,146.69352112676057,57.52037081310624,0.7112662111267881,197.17451950270552,1262253.6885311871,1054531.930140845,1622449.829859155,4289169.572796046,4214159.369647899,5165577.530138082,1775,1,0,0,0,503,737,484,0,9,41
1097,f,784.3421768707484,37.59863945578231,1262.4580498866212,229.62659921965516,58.36576278712218,268.14348493352736,103393890.9170068,98948623.09297052,111021401.97732426,42846811.3603777,49277072.363425836,36865483.692693174,441,0,0,0,0,131,161,146,0,2,1
1060,a,13.477763423795677,0.01708446431422641,32.787801373143864,1.898003684485133,1.0090736327991165,5.401122112508744,393049.3357783488,372719.6500079834,460034.49337378255,5128300.12343547,5113194.116076705,5129752.764395501,6263,2,0,0,0,2165,2287,1519,0,125,165
914,b,50.048135195023626,1.0788637637824705,112.76864137544385,59.47254648746484,27.52755952247231,122.93365195973297,3431678.5484565888,3278971.622500467,4380927.282377126,7224093.048728704,7205172.283185154,7368338.864852956,5351,0,57,773,0,1321,2971,114,7,9,99
313,a,14.025979762225388,1.795877034358047,40.4851356238698,57.33108030712451,51.69184248743879,65.99990749917937,805546.0468008156,772796.5419168173,839855.9872694394,4221592.437047808,4128385.6765979654,4300004.146819037,13825,4,752,5662,202,2843,2395,465,17,179,1306
1030,b,13.791443733005877,0.00855188141391106,32.04275940706955,1.6322485418492383,0.35805737882767935,4.109656637291805,211187.31339356196,189775.10604332952,247170.4811858609,1846132.7221586318,1827981.3102199598,1852013.8685601563,1754,1,0,0,0,485,537,618,0,17,96
1096,d,58.32292726461401,2.084819277108434,103.86072289156627,43.290559889373576,5.8124532616741496,89.67349811698922,8471111.858206159,6791306.178313253,9570512.254457831,12990257.086604435,12660363.903790567,13578955.525197126,2075,1,0,0,0,542,841,668,0,6,17
957,e,138.3859813084112,0.4205607476635514,265.58878504672896,131.14235473463728,2.4761946354190227,241.91135138785776,10023097.277009346,7415712.29906542,12072060.411214953,6360915.826108849,5047008.201732004,8973390.984004956,107,0,0,16,0,38,45,7,0,0,1
912,b,9.715827039301068,2.9172856856053,22.768721140333266,49.81397733077006,41.6882675174346,60.90418481778031,2726591.1586234584,2679873.580405541,2757127.709295322,9351956.017649861,9322928.05675078,9459052.387842994,4981,0,39,684,0,1282,2742,105,25,17,87
988,b,12.328534398206529,0.029424127784783524,33.20849096258932,2.468930166726773,0.7096110483016892,36.28091588074277,2570744.3239456355,662760.0033627575,2974562.0311055067,5894334.338873152,5677874.3535180595,6269797.928066571,7137,3,51,1063,0,1712,2939,1192,0,11,166
901,d,101.6108695652174,0.07692307692307693,206.28205128205127,104.60610780898821,1.0714144828603167,209.10595384697632,14776103.555852842,11756318.194871794,17069355.323076922,13366528.074179128,13449137.218047593,13461661.391806658,195,0,0,21,0,77,90,7,0,0,0
1017,e,55.14425385934821,0.2358490566037736,233.71698113207546,33.004060718697886,2.5124290538841088,167.92236271658518,11038566.839108061,9498649.76100629,21831035.97484277,18328767.307447527,18779291.494066276,17454347.412557207,318,0,0,34,0,89,120,75,0,0,0
924,a,12.384914933837429,0.02835538752362949,31.527410207939507,1.5344010002071544,0.6515571999854096,10.145617709109894,3417511.9243856333,3324318.2457466917,3559516.9149338375,2342116.5968595757,2356564.6047652634,2423211.422554447,529,0,1,44,0,146,282,44,0,1,11
997,a,14.788771633600675,0.012135922330097087,48.46116504854369,2.682883300083888,0.426487460941883,25.481244068724568,569532.5185873082,446301.6181229773,1410402.5889967638,1991528.3105132068,1961373.2002423694,2801507.1853451645,1236,0,0,171,0,320,477,239,0,1,28
1041,a,15.3890649306938,0.007634559104211732,39.40132332357806,12.655175215495651,0.338319523631818,64.44119051326919,594543.1534012781,568943.729227637,650779.2971115918,5631923.066055071,5592374.071010364,5938177.620225612,7859,3,0,0,0,2530,3129,1755,0,133,309
144,a,15.805093451495683,0.9140920869045246,44.1528802072952,40.951394254691486,35.46041026793446,48.96299629809717,915181.433764517,883864.058999402,953350.1912165305,4115060.1272701845,4101175.0656570303,4172874.669514196,15051,9,896,4850,186,3846,3306,693,10,287,968
922,d,52.07061876065254,0.40577063550036524,128.61906501095692,55.23671153216012,2.6666643795311584,162.27902060243892,6572559.801314828,5657674.051132213,7988292.067202337,11690288.447442917,11791503.255165847,11672266.605948422,2738,0,3,363,0,782,1417,100,0,7,66
1012,f,175.85037297060114,0.3488372093023256,1225.4883720930231,77.55776054522929,2.260723499444602,524.5666371792397,58336004.830188684,55052907.1627907,72479005.76744185,41215021.7180564,42749024.743764,74702037.94198027,43,0,0,1,0,24,12,6,0,0,0
1093,c,83.95706836046396,1.1382951973849635,274.6728689967312,49.42903920484982,5.819511838555217,160.0450192845076,3433695.996851461,2943978.629117425,4218938.705556952,7915981.263790678,8035623.077655829,7808670.605282386,3977,4,0,0,0,1030,1664,1215,0,33,31
50,a,19.373794678203822,5.225084125098971,46.29911421219319,91.33934101207473,80.07678875572859,102.20149587608977,1082680.9709308902,1045889.7228820269,1124945.27949327,5688653.901902024,5571158.549542776,5811440.649681922,40416,38,4265,14715,401,7613,6266,1544,134,1392,4048
979,b,19.800688921694682,0.011317999269806499,52.90470974808324,7.2990224729510365,0.5922245184526981,22.771353689001252,3068882.023461435,2845921.4370208103,3400212.3753194595,4732569.67189744,4748912.019493491,4726437.123629561,2739,0,14,305,0,713,1192,478,0,4,33
1065,e,83.15477428749739,2.9426877470355732,221.20553359683794,63.21415635254043,13.413412697999188,173.3265705205947,2035529.6525899728,1797350.7035573123,2291655.3359683794,5447566.563763686,5424097.41577744,5548698.158764056,506,0,0,0,0,162,209,129,0,2,4
967,a,11.94808424413607,0.0,28.832289491997216,2.15434944219438,0.0,18.762415639188248,3323861.160424086,3284099.8302018093,3354482.9060542798,3963718.3960926826,3967691.6943200175,3961687.732465259,2874,0,43,476,0,751,1120,436,0,11,37
479,a,9.622720382194863,0.8976526252928476,25.418668749138682,28.465911761288048,25.15311006119918,36.07182993082459,903308.3687179333,873899.4467361845,936791.4579447838,4874021.01016601,4853197.494817824,4928490.369125783,21769,13,1661,7911,464,4623,3756,902,26,572,1841
1036,d,90.83575461401391,0.04022292221952992,238.881754300945,33.42417420959992,0.9732704609164164,89.05910770877357,5690307.214471503,4137146.587836201,8069358.197237703,8691690.527119843,8838642.935328238,9965084.846082434,4127,3,0,0,0,1197,1799,1052,0,10,66
1010,f,1328.2599009900991,6.15,3296.85,545.1482620657615,30.265946210221152,1347.3274512282949,28109652.99537953,17334613.333333332,44588782.93333333,32885240.13748693,33052865.127326116,36255345.545114815,60,0,0,3,0,21,21,15,0,0,0
1034,a,333.4846777944292,170.25239005736137,638.5908221797323,160.00913735767486,167.19760629188733,219.0369606392781,118257609.91866054,116309201.49904397,122431405.7667304,67916313.98098484,69223392.57053415,65800420.67105007,1046,0,0,0,0,390,372,268,0,2,14
951,c,15.187929717341483,0.0,46.05882352941177,1.325612077950482,0.0,9.110243673601028,38794.65851795264,15661.176470588236,103122.82352941176,81452.60407457953,57725.402898484725,118573.90703356348,17,0,0,0,0,5,7,5,0,0,0
986,f,487.8115338882283,243.48275862068965,1084.2844827586207,408.1690965352667,163.4023742472287,700.3618868255438,83876889.56956002,82250893.2413793,87708177.65517241,71433738.66726771,72142151.17977999,71592307.77540013,116,0,0,18,0,43,42,13,0,0,0
1065,b,13.468971219804416,0.1401125557927421,29.771201241994955,2.686847708871946,1.5081664452346297,6.0467684707882805,456269.1160067162,410620.62177372404,519731.76634969923,5859996.880085825,5814137.868893968,5876285.611402298,5153,1,0,0,0,1482,2147,1420,0,28,75
894,d,867.5973133395814,10.580756013745704,1707.429553264605,224.18794843861377,20.882438532458107,467.78819812160964,236421717.67989168,56640506.13516609,353963562.8132875,62666661.96481011,72669109.72092222,79474478.66303305,873,0,0,84,0,307,467,11,0,0,4
936,c,13.819201929631378,0.0,39.556237218813905,21.60316498704076,0.0,71.05547680654522,2442680.3452362223,2339502.854805726,2622068.2208588957,7054750.523506481,7051518.918401687,7070627.296094346,489,0,4,56,0,153,239,33,0,0,4
122,a,16.177292733141638,2.3409539282813046,42.78229082047116,52.27287025699108,44.70303581254251,61.25125886395128,901131.1044575967,869988.4352636262,938339.2370121079,3884142.950481627,3819196.4947416545,4036149.9378537857,25851,21,1998,9586,268,5613,4555,1139,29,819,1823
913,f,147.95188284518832,22.08786610878661,422.2928870292887,153.2059108072979,103.71688925323116,414.8288828942566,37496486.60186676,36978585.17154812,38589152.93723849,29610180.060744956,30025221.748722978,29780876.891671773,239,0,0,32,0,73,123,9,0,0,2
1079,b,13.427018182777822,0.013458950201884253,33.319425751458056,1.699043217224799,0.6352852608993781,5.697022467132305,474855.80274281086,435140.73755047104,521134.6864064603,5354596.994127774,5350705.517462355,5358329.726709249,2229,0,0,0,0,600,895,690,0,12,32
915,f,1324.6054046406339,3.53494623655914,1870.7930107526881,438.02103166839834,12.495434187524012,573.8575842906711,57803803.454442546,37851554.40860215,65011794.58064516,23637376.8086809,22950712.357200682,28026616.367748313,744,0,0,89,0,259,352,40,0,0,4
946,b,9.148067589068134,1.3215515678810947,23.27931847018307,34.922220034876155,32.366930537334866,38.29444931961638,2313024.702188745,2245148.4908464747,2351156.7127061808,5972863.683414549,5830974.0368543,6025316.315139346,5517,0,56,703,0,1388,2759,446,9,21,135
1015,e2,269.51174518736997,0.6347668079951545,1484.5941853422169,148.4481528345128,6.280480581345638,871.2933166695555,26796252.53227293,20986013.53846154,42551083.88128407,24994088.029903796,26162180.441481724,27738929.452101965,1651,0,4,110,0,383,668,470,0,0,16
1027,a,13.93921653614793,0.706318200188603,32.78108581436077,27.40271257531487,19.83287907080453,38.08478608958884,430207.7773313262,420042.2341371413,453693.66347837803,5768399.485112909,5761031.512909616,5771324.843440313,7423,5,71,833,0,1667,3085,1567,9,93,93
920,b,8.443383861408707,0.8486437200820607,19.97834511055391,24.473130282922536,21.961118943582786,45.293714973379004,2686766.6250284933,2661874.345110554,2723614.052427627,6685423.5081322845,6675982.6134907035,6712272.03422695,4387,0,29,665,0,1170,2350,91,3,3,76
976,c,99.91822937144224,0.03128258602711158,598.378519290928,77.90065500802139,0.6842953968997088,503.2408396046397,8906668.179353492,7555145.6767466115,15208348.696558915,12995179.525996301,13009597.169906527,17101687.34152347,3836,0,6,467,0,1023,1657,640,0,7,36
1020,a,41.156228405164576,1.537152209492635,82.44418985270049,20.28408810286924,4.682681580430837,41.75181223217734,300702.45091834874,287007.5914893617,329746.7705400982,4940107.893401916,4926675.846103473,5094137.095024953,6110,4,58,832,0,1435,2380,1288,0,19,94
1102,b,15.36316498986182,0.4710716633793557,50.12228796844182,8.102912880310633,5.444114323866391,96.19527741390212,8831549.103718804,8556261.238658777,10528470.427350428,29343082.588331245,29300319.123224217,32353832.7984465,3042,0,0,0,0,649,1429,912,0,22,30
981,e,94.823888466654,1.720216606498195,368.88718411552344,94.50525783406725,5.072334813327763,428.32135286008975,10955835.877636328,9923184.750902528,11931659.090252707,26483282.545477625,25706307.26097794,27821085.842785478,1108,0,1,80,0,333,438,253,0,0,3
889,e,69.25236167341431,0.15789473684210525,302.0,59.49860880894203,1.5308462707630515,190.39676025549772,10548259.100674765,9397474.357894737,20177068.463157896,36998783.00537749,37098364.436949275,37874421.04741398,95,0,0,12,0,31,48,4,0,0,0
1093,b,14.867464777371477,0.06797160679716067,37.298558829855885,2.8779029216245045,1.1496462905172555,17.853323183882146,347207.5577543558,334668.4861260486,405790.3411486341,3856604.4849187536,3852064.96309033,3999929.435696959,4649,6,0,0,0,1157,1944,1418,0,64,60
1000,d,39.21087105805293,7.821034282393957,95.1603718768158,83.3224289940455,50.03527447494669,194.91127279721252,8122436.803972321,7812238.205694363,8295173.503776873,13337512.944321021,13332432.496012395,13559756.438151091,1721,0,2,138,0,442,749,380,2,1,7
991,c,12.331042211678422,0.0034317089910775567,31.519331960649737,5.695657804466025,0.2268564705701909,16.118435459673382,433971.74255882815,428480.3953328758,460013.3168611302,5918586.726074148,5915152.797616795,5921573.233388256,4371,1,6,366,0,1037,2083,819,0,2,57
993,d,33.7462962962963,8.901587301587302,77.18730158730159,59.15119222834057,42.148639067688194,120.36716249461182,27868950.665255733,27679610.717460316,28458799.94920635,58768069.52712597,58818667.029727295,58826453.145866245,315,0,0,36,0,97,126,56,0,0,0
1034,b,15.19438295517432,0.7517985611510791,37.2410071942446,16.086836961808984,10.396608830885386,44.722801409259176,2375358.122855562,2333718.1007194244,2657788.3165467624,17585576.278317276,17582830.558679167,18012912.197953176,556,0,0,0,0,206,207,136,0,0,7
1055,c,13.677106067219553,0.07278481012658228,35.31012658227848,4.574719102318474,1.3679490669962278,48.04509378378648,293805.31121780886,250303.18987341772,348866.43037974683,2858744.6721873335,2853738.041969453,2866568.5233626165,632,0,0,0,0,136,259,228,0,0,9
924,d,130.8032608695652,0.5706521739130435,258.95108695652175,106.66839816753414,2.8695188978475064,199.93083803860407,15300484.229565216,11763444.869565217,18046753.391304348,23421800.683561087,23318661.406896982,23953680.620741405,184,0,0,13,0,59,87,21,0,0,4
938,b,15.2474301488531,0.2578696925329429,102.4703513909224,15.482559812963975,6.56811452432805,73.46959709857366,3911259.564665691,3695979.5724743777,4298820.216691068,7567974.100744301,7424716.741609676,8014350.01782388,5464,1,74,859,0,1375,2742,288,0,14,111
987,c,38.1869921478797,2.54550582925912,88.52012034599474,46.305324784298755,9.935884035845625,115.43595713928335,14481315.247518435,13110369.432117337,17333406.279052276,44888554.12163797,44743603.349458866,46708646.55957513,5318,2,20,673,0,1248,2421,889,0,8,57
1029,c,82.64179272929647,0.04559270516717325,780.9660127106936,56.288170289058044,0.8978616954231626,635.396818182889,6229377.821746727,5047198.947775628,14708210.842774248,13185913.978051864,13339139.310653789,16507823.37614591,3619,3,3,326,0,901,1488,841,0,5,52
891,e,107.38671440918634,2.264044943820225,284.47752808988764,90.55705773113755,24.592475085469548,239.61357479356286,31624442.974194344,31579009.438202247,31722300.404494382,59665001.77009,59662115.19690483,59687348.39959297,178,0,0,34,0,68,67,9,0,0,0
995,d,879.4530568304153,5.8558558558558556,1010.6456456456457,704.7032208664217,7.409327998180934,791.8126772630209,4415068.165221826,3385657.6576576577,4517949.501501502,10554412.311850175,7428324.150779315,10971981.791968318,333,0,0,20,0,107,127,76,0,0,3
949,f,1135.107163657542,6.323529411764706,4246.117647058823,260.2200101856593,14.486749702918777,430.4503636552468,265376812.72917876,249942859.29411766,305398723.7647059,167578461.812416,184955337.37888727,162647614.82802355,34,0,0,0,0,6,22,5,0,0,1
988,e,12.945217917675544,0.08232445520581114,36.00423728813559,11.379042100648721,1.5374273096641728,64.62280653842366,2548864.3099273606,1045370.1113801453,2824608.5423728814,8337170.132196988,8173076.4514430715,8520216.221778477,1652,0,5,190,0,390,704,313,0,3,47
1058,b,13.801361812167315,0.0366732154551408,32.177472167648986,2.527868695977113,1.6556834504925098,5.291764887324889,810112.2213826339,787647.1198428291,839989.3682602051,8261752.685391481,8239471.247154658,8264415.688636774,4581,3,0,0,0,1465,1953,1035,0,56,69
1006,a,14.605813489906128,0.8703925192997717,30.5648581059041,24.908704831811022,19.397580267752065,30.625206781930352,591924.701243159,579719.1675546374,610524.0091334131,6994485.577862027,6989254.470619612,6996007.174521502,9197,1,195,1145,0,2060,3696,1737,9,74,280
1053,e,175.1616915422886,0.0,722.6,92.16012455748702,0.0,413.0122354926869,45266379.52636816,42591027.2,60137062.4,35636845.26904085,35214917.19329395,41205732.64378681,30,0,0,0,0,16,8,6,0,0,0
339,b,66.47526970351831,0.10032202130294773,220.16478820906613,38.40004557254125,1.7638211484413475,132.42157546978288,1255723.6962237237,1163003.2439930642,1434005.8459251919,5424014.019975329,5422643.142844821,5449253.367655342,16148,4,713,6279,261,3570,3476,733,0,211,901
1003,f,33.2844367267202,0.24907749077490776,139.87453874538744,30.25883053830501,2.1223527199303884,177.08593129862587,6543292.963229868,5754895.114391144,8431026.538745387,22918296.29766469,22815058.31698678,24831733.318863817,542,0,0,44,0,125,230,139,0,0,4
953,j,112.53442028985508,0.0,438.6666666666667,59.80836497759152,0.0,210.30427691535158,29870072.579710145,28587178.666666668,35743232.0,47872054.097632594,48030537.00523953,46209844.351712935,24,0,0,2,0,5,12,5,0,0,0
1061,c,390.5798611111111,190.49591503267973,1094.0992647058824,376.5495235990296,384.00747731049705,565.7343393141324,37784716.61685215,33813945.7254902,55615019.50326797,53240858.0582297,52240094.68749339,68858250.79814516,2448,0,0,0,0,700,987,749,0,3,9
1028,h,1764.655996585574,405.050505050505,3008.4713804713806,1182.2318405312215,845.3817543456643,1739.4598217271778,349615711.6403472,332352791.27272725,375150281.6969697,195710430.13725275,195121001.9280712,220601140.17324048,297,0,0,3,0,107,139,48,0,0,0
952,f,11.806808510638296,0.0,26.22340425531915,1.7006595796587323,0.0,6.9529639406501955,2831922.110638298,1614085.4468085107,2963194.5531914895,1200587.5080880255,1699432.5360309128,1222714.507871985,94,0,0,17,0,24,40,11,0,1,1
617,a,9.2711260792001,1.5817673831733585,22.005137217790995,37.81683425940845,34.543729177675274,42.019578351307224,1267541.253258475,1191270.960659727,1377104.5111982336,6188939.795452473,6005635.315983623,6738984.850626934,22191,19,1720,6347,0,6708,3980,1111,45,898,1363
963,c,115.08758116883119,1.4123376623376624,532.5974025974026,94.57059090412014,4.380681141398849,417.5806169849903,12110480.124675324,10003429.402597403,24671511.272727273,15406937.91887518,15559308.527238732,17684604.37409669,308,0,0,27,0,108,119,53,0,0,1
1051,a,13.451124862884697,0.17400707825403067,29.73653165552497,2.633668230363018,1.6334949910885437,24.85378774593872,541686.8232713124,482743.3173417224,718615.2544239088,5903873.984193405,5902528.461168134,5904084.811799899,5086,0,0,0,0,1501,2238,1236,0,45,66
917,c,191.93464501926252,22.417721518987342,503.4873417721519,284.3191539225241,146.93265551118313,474.6646882752766,11897215.78866263,10860803.240506329,12290488.708860759,30151972.892270256,30261521.93272062,30161576.960583378,158,0,0,24,0,51,76,7,0,0,0
964,d,78.21985783424077,0.1724137931034483,376.8175287356322,46.238200733387245,1.5988997406027075,239.45326202151315,10436680.603024803,8494421.333333334,20422626.574712645,6343979.856097461,6374216.529471843,8555313.572464732,696,0,0,90,0,190,329,86,0,0,1
985,f,578.6231968122668,7.582366589327147,1519.7772621809745,349.68409069105365,37.9115721023495,784.4950961964704,61245290.01028952,56059713.93039443,67339518.21809745,41717186.894267805,44583817.1465894,44121331.89452888,862,0,1,68,0,267,317,199,0,0,10
1075,f,406.04275,9.63,860.22,257.7276043688132,29.188920843361096,542.9472088518368,11408608.256000001,6128394.24,32238223.36,19448328.937972955,18368048.64421427,26535371.422622763,100,0,0,0,0,26,33,41,0,0,0
1032,d,13.104946455889852,0.05660377358490566,30.841509433962266,1.6257260428434048,0.9197024609021844,3.703819240580206,436568.0138704743,357542.158490566,523994.3245283019,5161907.897145626,5165481.643518077,5158805.780853766,265,0,0,0,0,60,89,111,0,1,4
677,a,10.565523506699977,2.2930956166250285,23.350840336134453,46.05062980090959,41.7633191482558,50.213299947044185,1758916.6769365715,1714452.7567567567,1841264.563252328,6666695.607978007,6624898.491337679,6803077.288620045,17612,12,940,4235,0,6273,3659,959,53,391,1090
937,e,23.192696192696197,8.414141414141413,50.12626262626262,121.80419437670557,113.86280155431874,174.42221853988517,4829214.765086766,4753304.565656566,4997450.98989899,20415281.20487784,20421011.38865581,20399145.953836378,198,0,0,22,0,69,85,20,0,1,1
1101,d,442.7000318522058,24.60989010989011,979.4487179487179,368.1016420175548,59.318503104938806,966.239192836371,30324688.053511705,16489558.271062272,46218491.31135531,27652128.649705954,25343202.75517697,43406400.15741388,546,0,0,0,0,146,235,162,0,2,1
1008,c,81.56878899973844,1.7295519934237567,193.7840115084258,87.32756668644043,4.8213051807982925,273.6186087101712,1857367.2400453363,1076452.5376078915,2897372.8565556924,8084567.546525079,8049261.954045691,8388619.204610897,4866,1,4,592,0,1183,2098,915,0,2,71
918,a,13.659508341353867,5.495909528392685,25.496390760346486,74.41270774694458,60.82082888921698,80.75466050887174,3185744.213880868,3152526.41385948,3218375.3301251205,10054633.125106573,9945389.818198208,10152188.353134286,8312,1,230,1516,0,1991,3987,276,62,68,181
913,h,83.81759259259259,10.492063492063492,752.6666666666666,86.98817541010789,56.28946531337644,782.6059236589203,18029090.133333333,14623825.26984127,53099048.634920634,21665357.244384333,19412950.343311485,66955030.50256767,63,0,0,5,0,14,42,2,0,0,0
1028,e,74.49333826794967,0.46632124352331605,148.47279792746113,42.36243347100339,2.6033369260794132,82.18430277578287,4075309.0037009623,3617409.9896373055,4490388.559585492,4851348.03187151,5026865.249673645,4848661.181257295,772,0,1,30,0,212,337,187,0,0,5
1076,f,63.11131303952749,0.0,227.66451612903225,51.83118972003749,0.0,224.86594651521878,7546730.936119946,7143437.212903226,8440032.619354839,9929964.611819245,9940321.317728773,10640959.70942149,310,0,0,0,0,100,113,97,0,0,0
59,a,17.328593696471394,2.513257965056526,43.40580678314491,56.36894859124825,49.76903777697425,63.85673614805005,1008044.550489894,977726.3556012333,1043728.5755395683,4655198.18919048,4638358.744644811,4692710.291551373,19460,8,1413,6603,156,4089,4081,1070,23,611,1406
1012,a,119.94231936854885,0.27049180327868855,193.83196721311475,104.2119799317523,2.0863996962604663,160.10521784556548,3058565.2692167577,2414155.5409836066,3327033.075409836,10056233.28910711,10087063.698644577,10109628.91999272,1220,0,2,149,0,305,430,301,0,1,32
1102,a,17.196474833808168,0.015384615384615385,47.43938461538462,24.61731762066459,0.4801380472100688,96.91980172699895,321107.5576220323,282965.9634871795,368607.232,4186908.8114038175,4178296.5576231005,4192955.9485731283,4875,3,0,0,0,1101,2112,1419,0,141,99
1099,e,86.40009643201543,8.48235294117647,325.6294117647059,61.15329652766438,8.478501205930323,232.63141324650408,10902026.565863065,8551773.364705883,19781222.4,20277273.622424647,19678575.459793303,20611802.612439353,170,0,0,0,0,36,68,65,0,0,1
902,b,19.78567025543593,0.40194215748363943,64.08739708676377,27.75855501316718,13.356424238006884,87.81983954297593,3882520.336483006,3564667.4333966644,4610760.065864471,9458122.571463857,9281193.524787007,13611049.765949566,4737,1,23,597,0,1261,2598,178,3,7,69
989,a,12.588058166862513,0.5735394021739131,29.510360054347824,23.6042096094045,19.655811097258503,28.49792424278538,392055.48296122206,383556.17391304346,413131.1304347826,4644728.837465964,4637736.536536046,4645676.739574915,5888,0,74,653,0,1376,2661,1021,5,19,79
1102,f,394.2526884201781,15.206073752711497,803.1019522776572,300.2073569998699,38.626287312779596,624.9154566823635,69813595.8868325,66605669.06724512,72029626.03036876,62152329.26356901,63615180.86333517,62585680.860318094,461,0,0,0,0,118,188,154,0,0,1
946,e,21.747868367275036,0.12155591572123177,153.0162074554295,13.93759187021143,1.3448282028466123,146.22881116742462,5199978.361496723,4834468.304700162,6917121.659643436,11544430.919684116,11430030.211400572,13143655.896769173,617,0,1,68,0,187,301,54,0,0,6
937,c,7.423100768952051,0.12969121140142517,20.410926365795724,4.169314529966269,2.4781797683041527,8.305552865734127,2183558.3559402553,2151493.5638954868,2229936.3420427553,4750646.543176359,4749374.900669525,4751781.55671778,2105,0,7,295,0,550,1093,133,0,1,26
958,b2,65.08185931715343,1.2217194570135748,185.33484162895928,36.50520151266224,4.10282749132328,117.81209100113999,10460980.969148498,8818743.601809954,16012060.959276019,9802026.528571084,9876772.597992448,10111960.797395343,221,0,0,16,0,68,98,37,0,0,2
939,c,34.09569389079448,0.10707332900713822,76.00843608046723,26.1498468673287,1.3193348029716099,56.563132768032204,4692681.866691387,4440491.940298508,4983808.664503569,8260078.690506492,8279748.35293367,8335168.092956049,3082,0,10,479,0,797,1582,187,0,1,26
923,b,107.61453167563037,0.013489208633093525,260.15287769784175,79.03993306670569,0.44961780519331723,191.10116819246448,6971124.895997765,5893875.107913669,8722837.179856116,11053501.440608589,11191849.463977948,10928343.954200262,1112,0,2,118,0,286,554,121,0,0,31
1038,e,49.79008052425773,4.506329113924051,111.4755877034358,148.38123285151158,60.36348949573285,258.45990493710553,3301967.4102100427,3024758.972875226,3966246.4231464737,20266391.551495034,20184629.01646257,21400405.607352205,553,0,0,0,0,249,166,135,0,0,3
912,e,158.16208140877598,0.03579676674364896,1538.1235565819861,78.44858986731587,1.0528144948393419,711.0297949174352,24166571.51408776,20353870.63279446,50470193.07159353,45874803.18735366,47116032.543657325,46623879.204315335,866,0,0,92,0,298,435,36,0,0,5
1007,d,347.5102012682657,30.06451612903226,900.2903225806451,229.59504482187066,57.56544783032312,497.3299153932501,241829787.4915909,199883831.05376345,327931881.97849464,202809342.8454924,215663598.5069229,203027598.09471518,93,0,0,2,0,23,38,30,0,0,0
922,c,9.887839203794417,1.622113365990203,26.522976440401212,41.77928441569024,33.82765435447661,62.56130837080236,5582870.920104709,5517578.569629111,5711389.021693492,17201598.74511767,17187260.6425246,17336464.55215028,4287,1,25,602,0,1074,2318,159,9,6,93
1003,a,13.481185079964995,0.34103707179727827,31.532379164711404,18.15724911977054,13.365540858990398,22.63820390072063,383857.6085837128,365097.5654622243,456196.0844673862,4059850.1555590685,4053322.2397809727,4062076.3309948207,8524,6,180,1054,0,1896,3545,1583,5,82,173
952,d,11.657990867579908,7.946118721461187,15.36986301369863,5.674115510893908,7.62546927994139,6.284517867061672,3138581.5086757992,3020487.6566210045,3256675.3607305936,2671445.5982524934,2763709.497716238,2645221.7209446793,1095,0,14,106,0,290,530,115,0,3,37
1083,b,24.920320188000296,0.032679738562091505,67.84095860566448,16.840618407213107,0.6993769463736176,54.55678798665612,3836052.7458324158,2985760.906318083,5659306.666666667,7502491.325249786,7180420.48216119,9478175.024818212,459,0,0,0,0,126,196,137,0,0,0
1075,d,146.10937335439704,3.1279620853080567,214.23696682464455,113.48825735412053,6.0938726990720875,132.63814495088928,769588.7907319643,452908.8909952607,950417.5924170616,2908009.36424699,2872914.0999001353,2926644.809237211,422,0,0,0,0,107,174,140,0,0,1
976,a,12.42867925432501,0.7859778597785978,23.796544783629656,23.609448872329992,21.862178881330546,25.988902390011162,3242561.389370777,3196540.5219724923,3276990.9909426365,5798008.249502409,5790289.103552017,5805528.898476136,5962,1,106,855,0,1500,2467,909,4,33,87
960,b,13.604506871463217,0.18593371059013744,34.40258690379952,8.11917012408243,6.081449007130225,26.965933253439875,4600510.547884667,4543601.961735382,4653363.945028294,8237292.6857151715,8243884.730083423,8234526.442175779,3711,0,4,398,0,965,1917,382,0,1,44
947,b,76.14709167454248,0.0,183.40412979351032,59.15323911824806,0.0,140.86391301126244,7138498.993155196,6501034.666666667,8410507.705014748,7497508.116437448,7638156.309725401,7415054.042472246,678,0,0,71,0,223,341,40,0,0,3
928,c,117.91727574750831,0.20930232558139536,1069.7093023255813,79.6169369946033,2.0352491366253243,798.5602635772892,5405996.639012814,3439868.4279069765,20189145.89767442,7772017.326231519,7859834.1755017135,15314875.438032214,430,0,0,6,0,115,235,64,0,0,10
889,b,7.14288961629387,0.0641025641025641,30.254273504273506,3.4188716616109818,0.9784831745175477,69.52744556551293,2862544.235679215,2792325.47008547,3725539.5555555555,6693757.733508496,6676623.5558661865,8301128.976603172,468,0,0,52,0,144,260,8,0,0,4
925,e,564.5434027777778,1.4583333333333333,2290.097222222222,360.9570911708843,5.098849271050174,1604.2701192591726,56631790.93333333,50784654.222222224,74502087.1111111,80749290.17654045,82491735.9219435,80778728.36745708,72,0,0,1,0,18,36,17,0,0,0
1064,e,12.656126419690596,0.0,34.15704387990762,1.1431016167265022,0.0,6.179254762006413,546003.5772090227,510458.0877598152,588102.3556581986,6619782.425299631,6615615.116669499,6623373.665562038,866,0,0,0,0,302,320,236,0,0,8
960,a,12.596778840825975,0.6617228768793173,30.7984559122308,25.157489894133136,23.115858258020115,27.68219563828976,3291120.1128883306,3248147.9723689556,3346747.3969930923,4788707.347031523,4790353.275418275,4839510.422659634,4922,1,82,645,0,1219,2338,510,4,25,98
1098,f,848.5892857142858,9.375,3476.25,347.5938097797805,7.261843774138907,1148.886934167153,233810712.38095236,211681280.0,283625984.0,156199104.2772239,173012977.1634601,122436186.51361376,8,0,0,0,0,4,1,3,0,0,0
909,c,77.0461335777294,7.313151563753007,241.182437850842,64.25877917590441,19.180675885831896,190.5001562708158,115458506.07253982,110421449.39214113,124729240.53247795,82167378.08449404,86793033.78864929,82480526.3597478,2494,0,7,331,0,691,1308,123,1,3,30
1030,d,13.727088640668887,0.0,37.76954732510288,2.3937617652806424,0.0,62.43970242473722,132615.1236527533,112336.5925925926,199414.5185185185,1106982.9535028718,1093592.3661894454,1121242.1690043407,486,0,0,0,0,174,167,135,0,1,9
930,e,94.79280303030303,0.875,571.35,54.76734155460212,4.013648589500581,356.6717129705317,28122167.85454546,26903040.0,34544401.06666667,24984809.185595218,25264613.297198035,28233342.021787107,120,0,0,13,0,47,57,3,0,0,0
1099,c,13.290570657812822,0.004918032786885246,33.451475409836064,1.327166566101565,0.27156270870056115,15.53221209542492,606707.6797011828,555259.1318032787,697000.8760655738,6535211.457205053,6521382.070811651,6677650.721725775,3050,0,0,0,0,674,1367,971,0,21,17
1081,c,28.71188476572115,5.520129569643683,66.49791763072652,49.138006665660505,45.85180933636816,72.38446966507901,23884031.881536327,23027770.757982414,26230562.23600185,23499820.50085961,24078137.25577477,23349807.29802177,2161,1,0,0,0,463,947,728,0,9,13
955,f,247.6945847362514,4.431818181818182,818.7727272727273,161.922064501863,7.554040843009207,573.1563472099978,56699769.535353534,49730094.54545455,102075159.27272727,46714951.600164026,44383484.755313806,70593864.06804831,88,0,0,8,0,40,30,9,0,0,1
901,b,8.26706432748538,0.10701754385964912,26.86315789473684,24.644511257570457,2.023750179534494,59.61092161670219,2398579.5622923975,2270894.2596491226,2570110.652631579,3567276.2138605635,3308563.6651521586,4945304.097475066,570,0,0,70,0,178,303,10,0,0,9
984,b,12.664236249833534,0.3389932081502197,32.11086695964842,18.11799512306756,16.659930425035796,21.485928409634298,3119865.517569393,3040236.7718737517,3210648.699960048,7225672.9846712835,7229820.492658509,7225513.751142905,5006,0,35,716,0,1263,2110,790,2,17,73
1017,f,786.8661835748793,214.4231884057971,2308.41884057971,641.2185001498785,654.6104809588205,1197.2209075121277,6709307.6921095,6524494.655072464,6911513.228985507,5884621.824780792,5926781.075876264,5895716.732296241,690,0,0,47,0,191,241,207,0,0,4
933,b,6.6990041208791204,0.04120879120879121,18.778846153846153,2.809670103280585,0.7851329210133646,6.914449179786329,6618509.784615384,6585557.802197802,6648944.527472528,20972399.351082046,20971787.080451224,20974956.951304715,728,0,1,122,0,217,346,33,0,0,9
1063,c,12.83232810615199,0.018094089264173704,35.10735826296743,4.34540535695109,0.5206572220725509,9.535752362437233,254195.7958259663,225665.3896260555,289220.09167671896,2810959.9780490887,2805637.9885348026,2815306.320679131,829,0,0,0,0,336,298,193,0,0,2
908,e,29.73526467644115,6.699346405228758,62.30065359477124,79.41331319963098,41.669634137569176,131.44309230132268,10452085.39551316,10098344.435729848,10725719.564270152,13173873.107608752,13248905.779527837,13275251.799668495,459,0,0,62,0,145,240,8,1,0,3
962,b,17.120960456916396,0.6203877423389619,49.766937669376695,28.506422225092926,21.581430098457343,74.8087122636322,3809098.181417149,3657314.728371899,4336524.087554722,6618446.334183415,6611833.908951788,6709839.878216927,4797,0,26,664,0,1232,2281,501,4,7,82
1086,d,237.4599761051374,2.763440860215054,596.8172043010753,157.53004184094587,8.788308276001096,374.5054788417743,14799340.62923138,11337419.698924731,19163818.666666668,28837425.827164873,29153587.687531017,29874547.89924918,186,0,0,0,0,42,77,66,0,0,1
1025,d,65.92293685150828,0.40816326530612246,401.85157699443414,50.14520874967925,3.94681809363613,253.98193632961997,8100357.875352161,7822972.437847867,8704281.172541743,16062764.782135593,16048468.908993568,16911106.211201925,1078,0,0,62,0,355,407,242,0,2,10
988,c,116.47419070751836,2.50814619110524,253.6398062527521,82.37775551212474,5.762417881365635,184.3713005572805,7036353.229982528,3041883.307793923,15317520.45794804,8971590.384512212,8667897.619369904,10777620.418228697,4542,0,8,457,0,1142,2056,801,0,1,77
1058,d,13.820556353663314,0.18785425101214576,43.17570850202429,7.400509700983378,6.186731120265835,66.84412268747604,955974.517852945,927855.1060728745,987673.2890688259,9119413.156672066,9100226.272795884,9120484.735660868,1235,0,0,0,0,406,541,277,0,4,7
1057,b,23.203987269561043,0.03278688524590164,58.0568306010929,24.404593125623624,0.9912273087102278,70.80342251004,2937411.9776616828,2064760.0262295082,4658356.179234972,15935780.484185122,14551441.103946973,23509240.367635053,915,0,0,0,0,262,327,298,0,7,21
888,a,8.317624128538943,1.5041105474899423,18.691796396711563,36.85254641348958,32.00690069409492,40.25410573755525,1068146.3520827608,1047683.2912366625,1094375.685149554,5670611.22825355,5642264.678195279,5709465.770109727,5717,1,183,1266,0,1384,2480,113,12,35,243
920,f,495.02934116501854,62.80025884383089,830.8183779119931,257.8048715458183,111.50101180751854,445.5091669461912,41500504.96935908,37926146.871440895,43722239.55823986,36138195.85471048,37281069.623893924,35779258.06617309,2318,0,4,294,0,667,1204,132,0,2,15
1009,b,21.281075135766823,0.19632914002887195,63.65106207465457,23.04453112943942,7.936709516013171,116.97568247362003,768707.8671891112,616184.8727572695,1062716.4495772324,7218810.36616541,7214497.366077918,7230377.919825031,4849,0,26,610,0,1166,1971,1001,1,11,63
959,b,202.83986116116307,1.0928437304402254,863.2714375130398,107.31430751795473,4.116083280127499,489.5962629565096,9857725.493314113,6565195.790527853,21826006.44606718,14300461.357425127,14315717.392113036,17260224.354158793,4793,0,3,529,0,1163,2554,477,0,3,64
958,d1,248.98517267267266,4.0225225225225225,592.5360360360361,326.03495528628906,11.473606097479701,782.2522496194802,7368298.09009009,6331954.738738739,8680149.717717718,12830567.002827529,12819560.398291714,13235330.300192192,666,0,0,82,0,196,288,91,0,0,9
1096,b,18.209185185185184,0.06967592592592593,43.403703703703705,7.72218914958723,1.2564673016681254,24.180685305386497,1311502.487703704,1072122.3111111112,1807102.1037037037,8381683.787872784,8240205.018677169,8957178.795142157,4320,3,0,0,0,1055,1841,1354,0,36,31
909,d,54.06471636730776,1.7707006369426752,231.66333030027297,73.37332903200914,31.083529727915916,310.4487864091333,11057071.460530743,8266082.0673339395,27206522.7588717,13033372.806502929,12930831.771607889,20769838.982850928,1099,0,1,110,0,295,629,41,2,0,21
1055,e,51.248062015503876,4.4511627906976745,293.6697674418605,64.64589502559491,14.8052846016647,412.54517753162145,12882763.013953488,12293086.660465116,15951957.730232557,16465740.511048526,16506500.866688557,23171079.18780663,215,0,0,0,0,42,98,75,0,0,0
131,a,8.090272034820456,1.1055495103373232,25.223373231773667,4.174975452480543,3.2882488861415893,13.399724955478035,805226.0658977149,780510.2269423286,835954.8239390642,2546116.0100466167,2536548.3161184965,2554843.2562901406,22975,13,1984,9610,329,4475,3287,759,0,620,1898
977,a,15.303649012814168,3.6569872958257714,26.044464609800364,52.01716615908109,49.81557191239202,54.97683602761702,2328424.8751031184,2279537.6745311553,2369796.1814882034,5244338.90798434,5227189.412992498,5285468.832092583,13224,16,321,1845,0,3099,4586,2175,41,400,741
1071,b,199.7521107907743,2.156507413509061,386.7660626029654,188.59610827359785,6.682753602339577,335.0817864237012,44298887.45085118,37342105.09390445,48138209.63426688,33268875.276080023,31357509.909973692,37680659.41066752,607,0,0,0,0,222,216,167,0,0,2
991,a,12.112520121780515,0.08809840425531915,31.21525930851064,8.939115270068822,6.83259781682537,12.906928490456556,328112.84210526315,324067.40425531915,350265.1914893617,4991389.543262573,4988943.771964528,4993245.507055505,6016,2,93,626,0,1313,2774,1082,1,34,91
918,d,32.7883880346379,0.49370277078085645,91.9806884970613,36.28507410920571,3.8186979518777004,114.42267950491427,8877878.55443187,8495537.329974812,9312491.580184719,19956582.788197983,19793444.412306707,21549241.410303157,1191,0,4,127,0,346,678,34,0,0,2
1056,d,54.64273440632339,3.2370983446932815,102.44206426484908,31.360514423486638,6.479220515905929,57.813825892151286,6003878.62947477,3597181.382667965,10903667.661148978,9964239.958658984,9857041.193240266,10527350.838859158,2054,0,0,0,0,455,893,696,0,1,9
903,g,323.570706190061,0.6486486486486487,672.827027027027,178.8782329416023,3.0510628738746126,372.4707749454429,32595657.318221446,29075511.35135135,34783475.54594594,22464562.683069013,23351384.242016304,22420233.856477432,185,0,0,26,0,90,62,6,0,0,1
930,a,32.0737822671156,0.2313131313131313,83.05555555555556,22.458332436878457,3.2514222673369635,55.893296109138916,5974100.172570146,5202569.567676768,9436352.387878789,10343011.505423859,10236300.738226224,11750055.591897774,990,0,1,111,0,277,511,78,0,4,8
994,a,12.99852420924829,0.7959117456197274,29.352855288773522,28.04193760518061,23.497032193395558,33.872225120469494,520843.1706265308,514741.0772225827,539586.2011680726,5772227.785808322,5769358.054704981,5773232.172237596,6164,3,125,610,0,1379,2789,1091,7,55,105
1098,c,30.806510839629972,1.0,84.47750865051903,27.587612066082595,7.044102296434214,89.18240907990156,5364546.761386908,4240437.148788927,8431084.512110727,12708377.463951737,12634091.46017784,14356552.93195085,289,0,0,0,0,68,125,94,0,1,1
1088,a,13.485867186050825,0.033574475978482655,33.38601372658134,1.637011503662907,0.9222132511652201,7.053045237488014,328258.188655166,324860.4385086255,342664.47634947137,4366601.860266246,4365897.6649954,4366722.233227422,5391,7,0,0,0,1423,2115,1586,0,133,127
955,e,78.87575,1.5,354.275,73.15748296953292,5.612486080160912,460.8064120376364,21351447.551999997,19961446.4,24928665.6,14492635.600967031,15125022.891900342,16053003.877641164,40,0,0,2,0,12,23,3,0,0,0
900,a,29.68147923866401,0.006671608598962194,247.92705707931802,18.438969414145003,0.40834508030923683,182.84090558445033,2255207.5391557645,2215537.634395849,2368925.395404003,4213387.38186663,4216224.403127377,4219816.029496562,6745,0,181,1149,0,1606,3391,156,0,61,201
958,a1,12.660386808445061,0.1927877947295423,30.09015256588072,12.081172150987905,3.682662174116996,30.43337326291324,3340626.1772229928,3283429.725381415,3391431.1900138697,1619132.1069139822,1620404.9388640441,1634155.2824967497,721,0,2,100,0,209,292,101,0,3,14
1006,c,152.89840088227186,2.859026054590571,264.1377171215881,101.33765761662663,5.891634818794428,180.90785054505824,5039976.719786784,2515857.4689826304,5976156.1091811415,10513149.62759631,9594470.590758462,11316329.36514687,6448,5,25,810,0,1457,2759,1263,0,10,119
990,a,13.214024879941196,1.1757214251168788,32.77623730453006,33.496597689544664,30.117777469321005,39.005956996119025,321275.7196207221,314441.1310656134,347372.8918265356,5608835.255475743,5598828.065802825,5611171.537972051,6203,4,85,781,0,1448,2640,1111,9,35,90
907,d,42.45411070411071,0.19230769230769232,252.30769230769232,78.52137102786612,2.18419551761549,467.17322253673564,8957813.632885633,8162505.299145299,12930546.871794872,30075235.437298134,30087580.87575988,33670220.90301294,234,0,0,16,0,78,124,8,0,0,8
962,d,106.38815335662314,1.288978883424935,319.50650853341045,57.43117689491544,10.124139936693629,177.01680217131056,10668836.462384015,7024817.726352328,20309113.742551345,18798245.57508884,18512752.187725622,22329723.260463674,3457,2,1,365,0,935,1681,432,0,0,41
1056,e,172.62682926829268,24.20390243902439,423.9317073170732,237.8765609680116,117.53274327126262,632.1046295141198,32484852.644422762,24519183.48487805,37155235.590243906,33353197.391775224,33446836.216575317,36858141.32563354,1025,1,0,0,0,237,391,394,0,0,2
913,a,13.727665269698205,5.523088097955795,28.785410397426585,70.12997339029198,58.13277688316272,84.24270578587897,2972203.395196659,2933194.180761648,3036450.1882328526,10933986.425527988,10864326.377946297,11281064.23595952,9637,0,315,1428,0,2321,4823,356,89,89,216
1079,g,516.115652173913,16.608695652173914,1159.0869565217392,213.04372329000995,21.648856040536973,540.026562393682,174685025.5026087,171756677.5652174,175291525.5652174,70297034.98735502,75632292.35548946,69489506.88868898,23,0,0,0,0,10,6,7,0,0,0
1025,c,16.18363542739444,0.007723995880535531,39.04145211122554,6.697849968363259,0.34029439915413007,37.532630246437314,1162818.0590731204,960389.6683831102,1417954.2080329556,5917178.467110864,5903555.22788555,5961653.017575917,3884,0,2,405,0,986,1566,860,0,28,37
920,a,7.576296135749957,1.1545609709842595,18.478664896643277,33.28000012568207,29.271485154105104,35.92893361062257,2513104.123540408,2491400.3504646313,2547085.9093495165,7016603.661595352,6991752.125940699,7068137.185941288,5273,0,51,863,0,1378,2760,105,8,9,99
1056,c,22.822862336020233,0.15350877192982457,53.72149122807018,12.616851511088997,1.509657787675063,28.42581511632869,1251423.6510194405,1164359.8596491227,1298434.9941520467,5350289.933636638,5338479.639779985,5360412.320071235,1368,0,0,0,0,309,562,486,0,2,9
960,d,325.11652369281046,0.3929738562091503,2198.875,92.80522737180479,2.6968238967413978,550.8304469348303,3762274.240896358,3684927.581699346,3842426.1437908495,8539179.401414331,8540414.56040571,8676005.420401,1224,0,0,90,0,354,645,131,0,0,4
1006,f,166.47876359473383,0.13909559244419004,669.4773898111048,99.96070320362112,2.3698158883363427,317.39993700325823,18111870.848219804,1563607.55580996,46670700.87693188,18102852.149451282,15144709.311959827,29552041.730583213,1747,0,0,184,0,492,651,386,0,0,34
899,d,8.327693947247319,1.0385109114249038,27.308729139922978,30.02681923889185,23.237260500641128,75.80680507252659,2932702.244483736,2902336.7394094993,2965482.967907574,10470272.194934582,10454272.130712565,10518404.043606117,1558,0,5,215,0,404,875,44,3,1,11
1043,d,75.51743332917476,0.4055380301437084,350.4248159831756,33.16261457865763,3.9703507046020166,220.30721557281873,15169404.31878427,13876706.747984577,21079922.585348755,26249687.494354986,26552399.26567353,27454512.880503215,2853,0,0,0,0,780,1180,850,0,3,40
928,d,34.31394529046813,3.733502538071066,88.20812182741116,23.497263558161503,11.254217231719164,84.673408617637,34083072.433164135,28539690.88324873,57103074.11167513,39519099.06409667,42073755.95633257,39743016.31010142,394,0,0,12,0,97,231,42,0,0,12
958,d2,284.99765625,124.6875,580.53125,454.05445348855244,438.4049524626176,540.0638842057831,7307664.000000001,5676544.0,11741824.0,10353692.619669179,10431959.919432206,10879984.030858869,32,0,0,1,0,7,21,3,0,0,0
891,c,422.29401960784315,2.0470588235294116,1034.3220588235295,174.87228784851007,8.341294697577464,404.6738855313688,39943604.00313725,29841691.105882354,53003944.65882353,23778009.196916938,24297532.947415482,27968297.10903914,680,0,0,80,0,211,354,28,0,0,7
1012,d,66.12428048142336,0.0,214.6122448979592,49.22792760937679,0.0,183.08889513985238,9516528.728414442,7024389.224489796,14765369.469387755,11307870.58273511,11960105.633917896,11731949.0440821,98,0,0,8,0,24,27,38,0,0,1
957,d,30.690280227317267,0.046296296296296294,79.9701646090535,18.37703825269519,0.832046331278307,62.424012529651776,5089005.488536155,4779922.436213992,5566851.6872427985,8616639.40584816,8642289.744398382,8716424.079675086,972,0,1,94,0,299,485,76,0,0,17
1062,f,141.32575,1.56,354.12,110.9816057580039,4.578908166801338,254.9447814723808,19749455.36,15079604.224,31871893.504,13387413.78723568,13638347.38436719,16206538.488472996,125,0,0,0,0,57,36,31,0,0,1
944,f,31.506048387096776,0.0,91.25,8.872386021154439,0.0,33.495335496155285,8862307.096774194,8096768.0,11055104.0,4323561.20219821,5001902.707973436,2705521.172500411,8,0,0,1,0,2,4,1,0,0,0
1000,g,1202.0553728070176,6.9,1757.1263157894737,503.1833829106963,11.007437676885857,676.3184977213848,89598289.29122809,68225541.38947369,104273100.8,44158516.32207153,43407676.58303263,48428953.86759966,190,0,0,18,0,74,50,48,0,0,0
990,g,634.5922766267594,34.80636604774536,2995.0119363395224,239.0176184005948,57.545895988765594,1020.4418731943526,31156917.237747032,15741976.445623342,70164773.3474801,28685228.823979467,22936166.357912652,73800945.23302603,754,0,0,77,0,228,305,142,0,0,2
1089,h,74.70509193776522,7.5,282.42857142857144,49.98417260081633,7.5,392.53857213303877,8387484.062234796,4961133.714285715,25270857.14285714,3890153.7892062194,5230639.237029604,4711543.33396592,14,0,0,0,0,3,5,6,0,0,0
1037,h,133.3529147406266,4.254237288135593,776.7062146892655,112.85795116839583,9.53481853688181,743.9457057643517,98346164.65947612,87155058.25988701,127897368.58757062,92230745.44453895,93162783.45723876,116937150.47640917,177,0,0,3,0,71,51,52,0,0,0
976,b,16.674372779414796,0.8528138528138528,55.83447924624395,41.73395069300436,26.713043418337023,178.83114425119444,3388130.630482496,3328353.0674815383,3434449.584924879,5707644.310960152,5686808.609586099,5825328.2842253335,3927,0,30,558,0,1049,1599,623,4,10,54
1078,b,103.09947738331232,6.683426443202979,230.3370577281192,105.25238611094491,23.773378476773065,213.54974471639628,21026950.95861116,20493699.098696463,21757296.02979516,45506677.21019576,45566577.067943566,45989218.95801915,537,0,0,0,0,130,224,179,0,0,4
1047,c,358.2196708313729,164.64732430689878,704.4100580270793,161.8219167550978,171.5554604397735,201.73743908416324,114641477.956471,112393261.55512573,119663347.29078014,65281498.64835154,66643501.30153427,63576260.92152392,3102,0,0,0,0,904,1400,770,0,6,22
1032,e,103.33237327188941,7.553571428571429,231.96428571428572,120.96453281759331,51.41703429619727,259.80012676545584,14741955.834101383,13200091.42857143,16412562.285714285,31306678.6824523,30440859.76300485,35256128.967503935,112,0,0,0,0,34,51,27,0,0,0
998,a,13.260591751018849,0.21974035891561663,31.844024436807942,14.127268317978933,10.669083335619412,18.48321306817547,557001.1977152831,540954.2940053456,591306.6300114548,5252338.41153085,5244013.298855808,5252874.116081248,5238,1,31,553,0,1161,2418,973,2,17,82
1090,c,151.72698412698412,3.057142857142857,554.6095238095238,86.84793666130226,17.046060051088233,353.8584461466153,37226243.43833944,27025290.971428573,64920936.83809524,72589218.55611347,73243180.53797366,90428378.94532695,105,0,0,0,0,22,41,42,0,0,0
1067,b,65.82896611376819,0.07097791798107256,135.90694006309147,44.58674179185008,1.3301917473379115,82.87586693918017,5847641.87483464,3389220.3406940065,9380931.835962145,6782144.808191858,6384466.844179555,8119344.129133908,634,0,0,0,0,184,247,201,0,0,2
928,a,7.011413271308603,0.029615004935834157,21.879565646594273,2.3107727206024262,0.9421109804888571,8.01684474178612,2533750.2947166287,2495046.2546890425,2613842.384995064,6568776.954307351,6570605.219678235,6572085.879176643,1013,0,2,68,0,231,551,80,0,2,79
944,g,113.27597402597402,1.0714285714285714,624.4285714285714,62.57639596400132,3.8630906522828456,360.5114847161529,29122307.32467532,28541805.714285713,31571382.85714286,18590450.326160353,18302560.72054704,19932466.647949155,14,0,0,2,0,2,8,2,0,0,0
938,e,319.3968119142671,72.33506044905009,1105.4248704663212,243.15278946543785,196.7893458222305,649.2352608843636,21640041.265947506,18822740.00690846,30517527.433506045,17324856.150461394,17197297.45653983,23907490.347515725,579,0,0,63,0,178,290,45,0,0,3
1087,f,233.57952069716777,3.5294117647058822,579.2352941176471,141.4025272979408,6.362737544936452,334.8325357393146,11465618.684095861,7669037.176470588,16141974.588235294,13412332.8249156,14199706.221512234,13714494.544363795,34,0,0,0,0,14,9,11,0,0,0
1100,c,14.012597881955221,0.4054641415709407,33.01366035392735,30.68373997815582,20.36899946081804,37.99516872727673,515935.20631963847,467289.8900962434,566772.7140639552,5788571.159546494,5779226.908354402,5794515.860968753,3221,0,0,0,0,735,1411,1034,0,19,22
1027,f,613.7193242076704,1.9811320754716981,2454.7840670859537,215.742390216879,5.261073016452334,978.9390919897962,65721112.73182883,51104289.274633124,111973391.02725367,31898748.940012753,33276533.081165515,50410255.82152293,477,0,0,25,0,143,171,134,0,0,4
1039,a,117.98383977900554,0.6629834254143646,371.68508287292815,89.73641301243866,3.0830511443765096,274.65815065683137,7227199.080662983,6469111.5138121545,8343359.64640884,7495576.628683589,7781141.472971173,7575101.6220205715,362,0,0,0,0,143,131,86,0,0,2
1085,g,1126.3779411764706,133.9,1445.4,509.2948519236516,386.7581802625511,567.2461899387249,46217155.76470589,35923968.0,49025024.0,10200823.46466533,20549258.013100754,12677372.506952124,10,0,0,0,0,3,4,3,0,0,0
995,a,14.520479918805277,0.0,36.17768595041322,3.446984012653331,0.0,15.313846095885916,663713.0903291286,555871.2066115702,966782.9421487603,2605985.573972842,2603928.9483854016,2610334.536152512,484,0,0,24,0,125,218,114,0,0,3
1013,a,12.877137254976684,0.0,32.08513958730709,1.2434665190276257,0.0,3.9806885243081886,497050.2560037501,483705.8519160742,522817.07646956824,5516901.613960489,5505809.766950086,5518923.016420086,5767,2,95,795,0,1324,2185,1186,0,37,143
913,g,207.31003584229393,0.8333333333333334,724.8472222222222,145.81594223199855,3.435921354681384,519.3434065059196,1661768.4874551971,1645454.2222222222,1682147.5555555555,1017245.9793720603,1010115.5996034181,1016301.0304912518,72,0,0,9,0,19,38,6,0,0,0
1055,b,187.22625090071188,1.4737625604763678,312.9028656494232,144.76323349365617,4.464802607337043,209.76602916621226,2550973.225411556,2069197.981391887,2917612.6594715295,9426286.506211683,9439261.793161312,9484059.746530171,2687,0,0,0,0,647,1141,857,0,11,31
980,a,12.166325700679439,0.2582460528372675,30.89917148663436,15.874082567188452,14.472083585360435,17.191979680330164,3081845.115767581,3018157.8014694387,3132263.12834141,4646236.906961373,4652292.860678463,4662391.494279032,6397,0,125,857,0,1578,2698,972,2,30,135
995,e,579.0886581000998,44.08695652173913,1142.953177257525,754.0716702288594,143.07642015294036,1121.4846665645516,26721031.55547732,10546364.361204013,39615306.48829431,40697913.92169142,28891662.849465124,46293732.75083347,299,0,1,8,0,102,114,73,0,0,1
934,e,6.88104118104118,0.0,21.828282828282827,2.686859247348739,0.0,8.1029242807647,1974200.0733488735,1859542.6262626264,2073320.7272727273,831932.5555533473,876587.401706249,911339.3572718136,99,0,0,11,0,26,54,8,0,0,0
887,d,251.54402962962965,0.5226666666666666,371.5466666666667,235.191114587823,2.981524144162214,332.65207022085735,27062255.130548146,20215824.384,30178836.48,39123236.47746102,34822639.931655385,41965696.574930795,375,0,0,62,0,97,203,9,0,0,4
1045,g,354.24405684754527,9.186046511627907,1021.3255813953489,197.66212776878788,36.738815719807306,484.4879445511102,46533281.67028424,31750445.643410854,66246132.093023255,55821413.1399249,53562132.4170478,73078613.97827797,258,0,0,0,0,115,79,64,0,0,0
900,e,17.550711294049684,1.807625649913345,42.7313691507799,37.032317992078234,30.228581699359236,54.06869246348773,7526897.506643558,6846992.859618718,8298510.197573657,14700230.714530028,14571392.732494583,15171088.95502751,577,0,0,50,0,191,318,12,0,0,6
1061,e,19.701917472004908,0.2926829268292683,81.80975609756098,17.975579678654604,2.0747483237206574,234.19595277259268,14418234.158613283,14196196.526829269,14592889.131707316,34127451.12101176,34145136.68741862,34096255.6017052,205,0,0,0,0,105,54,45,0,0,1
1092,a,13.957880713260916,3.440638450502152,23.638271162123385,3.772508693569828,6.306471581673736,8.396335891836218,328665.2773109244,308836.63701578195,343736.3787661406,3460504.566672401,3315233.557626199,3576064.3077534772,5576,7,0,0,0,1309,2335,1605,0,192,128
981,g,515.2467049319728,10.826530612244898,1517.6122448979593,246.32533078591393,10.324851642165925,692.6329148604054,35873268.24489796,32720331.755102042,49532426.448979594,43734541.342557915,44021447.513666876,49729271.963164695,392,0,0,32,0,116,160,83,0,0,1
1093,d,243.8224167303061,7.705281090289608,759.4522998296422,182.23131135657906,9.260935671985177,585.5129667790726,10000318.672854373,7272381.710391823,19203433.10391823,10236069.401870161,10377290.688854799,11099180.110179463,2348,0,0,0,0,609,975,754,0,3,7
520,b,12.082139636514984,1.4025648584905661,34.53596698113208,39.48660926214559,28.396391330436906,83.10183943204552,2493341.6677765446,2363170.716981132,2803766.3396226414,11799022.624406254,11714148.780928647,12514396.662011389,13568,4,257,5046,641,3360,2903,676,10,61,610
990,c,43.02759021078957,3.945605573419078,166.17818863879958,46.379547515222626,37.57280163643911,159.8982850126542,6938864.286959629,6471777.680600215,9629439.176848875,13331080.374095885,13327185.908440378,15299547.033295244,3732,1,4,391,0,943,1634,708,1,17,33
489,c,9.053454644124862,0.2166870635663379,29.109423367648116,15.930591784764319,9.361026012183054,46.49844325041956,1120429.0575480526,1047282.1228133324,1265830.8948239868,4977280.097452473,4869333.509939549,5414130.0596012,13891,6,248,5192,503,3365,3347,639,2,43,546
959,d,754.6533836453006,487.15510649918076,1034.98143091207,716.1304189909932,563.314474456835,915.8975677729788,76820096.77660492,76392513.9923539,77252781.3697433,60756981.98091295,60876701.760260224,60711762.44616711,1831,0,11,144,0,525,923,209,0,1,18
1038,f,22.217604961832063,1.33125,97.6125,22.914284367209824,6.47564849551765,228.09512783869366,21180497.099236645,21039334.4,24224665.6,44886949.732486494,44890735.45593061,49032030.34907004,160,0,0,0,0,77,49,34,0,0,0
1072,b,42.23504565012068,0.24511141427921782,107.53069577080491,25.304132342628073,7.458628806818357,67.69931809682846,4000639.9417917235,3295586.837653479,5950679.603456116,10325586.789994732,10297305.085955977,10906961.175916843,2199,1,0,0,0,736,865,566,0,2,29
1082,e,133.9053871210223,2.814332247557003,318.7825732899023,109.80666188233609,31.54085386192206,248.693313065331,15246448.02164871,11994962.55374593,21786106.99674267,16442465.575037496,15691544.956381135,18652936.482301503,1228,1,0,0,0,365,487,364,0,1,10
1093,g,1606.2303571428572,9.962121212121213,3328.0848484848484,819.6598977273848,29.509270578005033,1726.0048506061291,171979078.70476192,154131542.88484848,183440948.75151515,107312804.60994649,122420811.25896563,105301141.14226814,660,0,0,0,0,183,283,193,0,0,1
158,a,17.555266039272468,3.7684146231110307,46.5400642475794,73.4116160546343,63.4939570877023,87.95901514905513,981389.1222296625,951999.484571532,1021943.8458058095,4731105.949052854,4689872.586889494,4841999.6895159,44204,38,4525,16361,479,8445,6677,1678,87,1415,4499
1043,e,189.704514058183,0.17121729237770195,641.7144482366325,82.73156545395383,1.830325942953444,296.7470803950547,17032663.018365026,13677683.33105802,24098294.097838454,16154147.612589084,16747213.95154522,17972412.184544872,1758,0,0,0,0,482,706,550,0,0,20
1093,a,13.529767682650617,3.9225393127548047,22.246165793049894,3.606505145913452,6.598419258319325,8.074274957480386,337134.3568239177,332224.48456610367,344549.06309454475,4908128.167807689,4906178.691019508,4908888.965764962,5151,4,0,0,0,1289,2080,1527,0,155,96
1029,f,92.30750064300412,5.051697530864198,528.0239197530864,51.10032689388396,36.20896502736522,444.25911262467946,13874444.510288065,13698645.333333334,14796009.876543209,45214291.22406928,45182077.00804679,46073362.34299503,1296,2,1,80,0,329,530,337,0,3,14
270,a,17.534911126387115,6.215260728665423,30.87587155062359,52.04659570370624,46.56349750249028,77.19060424966855,1012549.5957314477,998690.7182559167,1026279.4885593636,4869056.849918722,4861605.176199575,4880023.156728332,10183,3,763,3521,126,2392,2161,504,8,205,500
983,b,343.5772379059973,7.394518801784576,543.0624601657106,206.5299651509043,33.841707712804066,319.53972023835905,196914297.86545697,185270446.90885913,202242761.9936265,91368608.36836088,103520478.60645713,91346751.4858864,1569,0,4,265,0,399,580,260,0,32,29
1045,j,1254.6217391304347,12.217391304347826,3596.304347826087,689.972471750712,10.74995054281497,1853.4678996946475,109232062.70144928,95887063.1884058,133814717.2173913,75007847.98454832,80200674.14386573,72100581.16974613,69,0,0,0,0,30,27,12,0,0,0
1023,a,19.727256784524908,0.0,60.567420109119254,6.986069266143154,0.0,54.82795608662106,691619.6636859633,495600.0374123149,1209638.5097427904,5045763.387037593,5036608.363440708,5059567.957741369,5132,0,19,577,0,1205,2169,1095,0,10,57
1010,d,545.562640232464,1.3683010262257698,1207.8597491448118,395.4056745923407,4.43604479967069,822.0855266752495,45230703.09309596,30012685.719498288,88823231.1972634,24488907.07506746,23725646.192957845,42299472.14429134,877,0,0,67,0,254,338,211,0,0,7
1060,h,16.180141287284144,0.5769230769230769,33.65384615384615,6.11071444942923,4.120054862620875,7.834550243300052,3089232.7786499215,3038050.4615384615,3153920.0,10485339.909534344,10444037.4346249,10487632.294383852,52,0,0,0,0,21,19,12,0,0,0
228,a,16.524203508876354,3.594232228687073,41.818871742980015,53.61631307315089,48.46668590824123,60.96347044421831,886295.5120310711,858224.1659499115,919037.2800404755,5004405.776612334,4985722.8658898715,5070871.258153948,15812,7,951,6243,232,3145,2953,714,16,267,1284
888,d,7.554445515911284,0.2695274831243973,21.47010607521697,16.9453527935579,11.622068882908131,50.867700687932405,1535087.1884281582,1507926.4030858246,1578083.7338476374,4290770.672465909,4267240.923360231,4333471.694974789,2074,0,7,273,0,612,1066,78,1,4,33
951,d,775.1790633608815,4.090909090909091,1878.1818181818182,301.70102621119327,6.6804265712268505,645.2180488629502,94366119.14049588,58112930.90909091,137350050.9090909,53103837.81265146,45298348.16851621,81232998.90459476,11,0,0,0,0,2,4,5,0,0,0
1083,e,682.5011704921776,0.9784172661870504,1242.1241007194244,209.0632131363414,5.304359040740283,372.4749821086689,38674540.86650679,29747384.17266187,61824670.38848921,26069752.77077007,29531112.823127303,31686662.809748262,556,0,0,0,0,126,261,163,0,0,6
1062,c,123.15997409326425,3.247733160621762,310.85556994818654,78.51609993419632,12.574718191973657,206.05388586700514,3152965.809249664,2918012.683937824,3567698.238341969,7729907.892829923,7748752.142106667,7700801.46673464,3088,1,0,0,0,828,1294,916,0,12,37
1071,d,648.8471035137702,503.29487179487177,770.0897435897435,399.4326621341546,399.89264934397397,448.244630036261,36713293.0674264,36604954.256410256,36844806.56410257,42571679.94434731,42592208.24396482,42528427.43356033,156,0,0,0,0,45,43,68,0,0,0
236,a,15.106807806932224,1.1695486019145636,46.207234477278746,7.330304341050105,4.22840659448767,19.581342133071804,765250.7061040344,725449.659692005,807373.3792424988,3254058.8518854897,3247098.4385320772,3262133.2464327407,26429,24,2068,9462,304,5630,5046,1257,0,722,1916
1017,c,20.10509632325333,0.05120873407850273,48.40109175981284,12.065829023379104,1.280607784708059,22.05789175960035,712468.251971233,589071.2388874447,880363.1713023135,4295619.304467915,4275227.898850662,4321680.399793839,3847,0,9,487,0,1026,1456,841,0,0,28
1092,e,15.503888122413144,0.31982942430703626,42.449893390191896,6.855311267577812,2.166829597350233,78.41889149071517,1787648.6742756804,1641063.710021322,2053921.2963752665,5601992.956315118,5602545.950325795,5714360.046493183,469,1,0,0,0,128,210,130,0,0,0
1047,a,13.724826905738054,0.028120374938332512,33.67451899358658,7.0070552273753055,1.288328912044025,33.706117766541546,462552.5741796097,454020.483473113,495163.35865811544,6133141.491340752,6128397.866683214,6133362.715886486,8108,8,0,0,0,2449,3357,1826,0,239,229
1068,d,246.5658763505402,13.931972789115646,747.1921768707483,121.84285174361042,39.85789551498691,372.1781842386149,245291077.8647459,241289118.47619048,253258048.43537414,188455916.63396817,191797500.38569838,190066970.63117343,588,0,0,0,0,177,242,159,0,0,10
1017,a,14.561938551053716,0.8739445114595898,30.27997587454765,23.871482349832952,18.87957286737016,27.42522936621545,531277.6773717448,505608.9553679131,556436.9061519904,4373476.193802101,4359395.440919775,4375495.429822146,8290,4,120,1002,0,1993,3217,1698,7,84,165
1081,b,48.40808852330591,1.0734234234234235,111.96216216216216,28.12077353705753,9.030803940497412,80.31352085023474,5081987.499569134,4016358.6306306305,6876639.711711711,14019650.637801906,13827227.822750848,14852829.212724634,2220,0,0,0,0,457,985,750,0,8,20
947,a,92.10769005847953,54.361111111111114,196.57456140350877,144.79377044666404,132.14065143818584,276.3729978023926,14846346.509473683,14320142.970760234,15604532.397660818,17460350.012253366,17373037.954566296,18107595.140510347,684,2,0,81,0,215,334,49,0,0,3
791,a,9.321579661911995,1.278907824812168,23.03597825423004,34.41484773233799,30.556768714634,38.91095181886482,1600275.9962088745,1567293.5801111723,1637003.3918514447,4670508.364454321,4643052.626916832,4753349.337189496,16371,17,825,3228,0,4421,5398,1027,29,675,751
1058,a,13.337500927965158,0.018188117096830072,30.51463710375888,1.9235266000437574,0.5919797480666479,4.585957772324458,834571.5802133082,819587.3923436688,860814.168023558,9280735.144101037,9269031.5015744,9280414.397766614,5773,3,0,0,0,1782,2467,1256,0,161,104
1030,c,13.457440489788459,0.0,32.55271774721677,1.6064026369289666,0.0,5.657983228302682,462084.92420158087,435020.95088408643,516112.09430255403,3471779.956942899,3450598.365704772,3480351.1137057208,1527,1,0,0,0,484,488,491,0,10,53
978,c,309.4956714876033,1.1082644628099174,977.3365289256199,192.08778367891117,3.9332044172545446,630.091372729346,6327715.84,5551127.357355372,7535637.326280992,12227505.244358685,12336961.378446193,12235394.085349329,6050,1,41,912,0,1448,2474,1034,0,15,125
892,b,204.32755002287013,0.10451214809101426,512.6463555726957,164.61299421294044,1.4192056582102277,537.7261142733212,9155422.224916816,7430271.160817586,10944067.332047822,15407833.146909775,15616870.476304814,16064537.61691878,5186,0,52,901,0,1311,2628,145,0,22,127
1016,g,168.9451318944844,0.7553956834532374,471.31654676258995,107.30956207660215,3.2802915439361144,363.6878065889156,14262118.768345324,12541156.374100719,16142925.352517985,28789516.55482915,28827818.4657246,29311875.84232921,139,0,0,10,0,43,50,36,0,0,0
915,g,663.3294545454546,163.336,1866.344,538.9413766778396,469.18747117117266,837.0883690889511,60787072.428218186,54964084.736,75126734.848,51062963.89669042,49503220.85291797,69749747.11738048,500,0,2,61,0,166,245,22,0,0,4
1060,c,30.58389686842154,1.3092382495948136,169.4191247974068,33.91655848079093,9.09248334563022,314.96357386136856,15116416.124473257,13996829.95656402,21407477.793192867,38891319.6366643,38717757.23836531,44381598.46005113,3085,1,0,0,0,1178,1105,731,0,17,53
932,f,186.52894501849724,3.123076923076923,424.1418803418803,136.96045442907376,8.335193480754013,378.28919707296075,32165008.083684143,21101807.80854701,49638975.89059829,41989908.9007243,41202312.51772143,48950297.061299,585,0,0,35,0,175,279,83,0,0,13
984,d,372.40179396365875,10.74934554973822,590.0641361256545,215.71174897035294,24.151124860602824,341.53173381975665,218227585.16948974,200443386.63874346,226369273.2984293,102755277.92961122,118729586.64764868,104211124.5321293,1528,1,5,189,0,443,571,292,0,1,26
1095,d,162.29758873745695,1.0939044481054365,364.0473640856672,106.46466647678689,3.974827599062652,240.22207390504263,5987790.233937397,3330366.8401976936,9175240.751235586,9567639.15876629,8809222.023229105,11767242.980623836,2428,0,0,0,0,580,1032,784,0,9,23
953,d,11.36875,0.0,26.966666666666665,1.223053300146809,0.0,6.61555406262813,3283289.6,3264375.466666667,3332733.1555555556,499094.05232861225,496770.28075401875,515828.70149511006,90,0,28,4,0,11,21,5,0,20,1
599,a,8.023234179910784,1.079554369998431,19.471520477012398,31.24231392912414,26.732754224517052,35.0044718870251,884773.7975536678,860606.3630943041,910840.6891573827,4963709.345108347,4935449.188342635,5005920.602529458,12746,3,742,4273,0,4283,1846,411,20,259,909
1073,e,34.77985725614592,3.450515463917526,70.36494845360825,53.6593776829995,31.8697756946465,95.1907407361901,2805435.243394132,2659186.5402061855,2912471.356701031,9110230.536070555,9100283.852243582,9116708.067200502,970,0,0,0,0,280,399,282,0,2,7
1070,k,27.897677607335677,1.6292741451709658,84.5260947810438,17.06121125288146,4.844361803661287,108.92734246156502,1547453.10960665,1308641.2861427714,2402580.424715057,5824662.497632378,5835252.564513968,5824949.96673006,1667,1,0,0,0,574,597,443,0,13,39
960,h,251.31780078895457,12.948717948717949,830.9358974358975,203.08758623316436,28.333136093988024,971.293854763386,204456372.76528603,195380775.3846154,231776413.53846154,168691952.4582543,175198036.2006634,158034699.1690969,78,0,0,11,0,35,26,5,0,0,1
926,c,25.218005952380953,0.0,68.48571428571428,11.57935314178889,0.0,38.97266790376834,3556768.6095238095,3442648.9904761906,3852229.4857142856,1611267.160476153,1656467.8063319956,1611916.8136979449,210,0,36,23,0,35,60,21,0,30,5
1009,c,45.362232492821065,0.008771929824561403,201.62280701754386,44.709607354569606,0.5213951263759151,232.48851478758365,854423.9773627617,771576.7560837577,1063744.181097906,8458589.646206051,8436420.425390735,8492291.890722042,3534,0,10,363,0,817,1525,766,0,6,47
935,b,13.197420004238184,1.9898283534647172,33.45677050222505,50.645218744018194,39.89273871515447,92.04881133616341,2756132.211061666,2645812.241576605,2961900.1449459633,7451430.683462726,7437381.431695062,7504602.073575799,6292,0,119,846,0,1506,3300,351,15,25,130
899,a,34.841158512251575,0.10862299465240642,125.1331885026738,21.658198900033728,6.871278709127487,77.3400549460501,2654752.181339293,2592202.6096256683,2783069.7754010693,6998674.240480636,6998852.139628369,7006274.486968204,5984,2,118,1314,0,1468,2751,166,1,38,126
1025,e,20.794648023143683,1.8885245901639345,44.967213114754095,44.93810712818175,32.07870494483716,62.730484448300864,1858412.8678881386,1673853.9016393442,2062597.875409836,14218803.111706287,14193523.006011868,14225992.66848581,305,0,0,16,0,107,98,81,1,0,2
1011,b,13.228466910542068,0.19918998527245949,31.019698085419734,12.005558584628735,8.340049193591993,18.209218624456838,547769.0949688822,527923.2754050074,582655.2459499263,6462562.135335726,6453835.424522777,6465290.647466353,5432,4,20,646,0,1340,2234,1099,1,6,82
916,a,10.769899583803944,3.996418215930411,28.1301381545284,60.84730575480914,53.29612920108697,70.29997820624666,2749519.283567978,2722862.6327818525,2781178.411052362,8904544.486023027,8848210.726816868,9002641.86848887,5863,0,153,976,0,1426,2982,104,33,40,149
1072,e,47.8167619047619,0.0,105.44,47.11613420806103,0.0,84.52364402934838,1786578.4563809524,1093795.84,2863104.0,1704672.8341552096,1766743.9635500258,1677510.786755185,25,0,0,0,0,9,5,11,0,0,0
750,a,7.968175618117869,0.7861267749167742,22.718119437461784,26.945164708900958,23.202017839885016,31.15813269112054,1895826.1945470793,1857788.260615531,1924747.1051022487,4705622.156337545,4683726.208240305,4749638.56589881,14719,2,691,3489,0,4547,4566,575,17,250,582
1080,b,16.012817531305902,0.3300536672629696,34.5046511627907,2.974378413255158,2.2186415844216913,7.087182351241128,288275.2160286225,284532.0472271914,298591.0726296959,3750233.618561466,3748218.903979476,3750935.5386109967,5590,6,0,0,0,1770,2001,1551,0,86,176
1096,c,18.651048421962816,7.347600518806744,32.31679636835279,51.039271555720404,45.93469880063726,91.45724247794321,401203.4656290532,388721.55642023345,413998.81712062255,3921982.7950523463,3921385.023924526,3922885.998274146,3084,1,0,0,0,788,1258,986,0,24,27
427,a,16.0562433740155,0.011632385794622911,79.89407595716817,7.216052769597803,0.4610424770094854,66.73011464690384,901684.9484191181,863787.7414682999,998185.8285186042,3844293.4709033053,3839315.4722552714,3854532.8033650853,12981,4,754,5368,354,2534,2296,526,0,182,963
999,e,28.89211530528053,0.5985973597359736,162.86757425742573,49.321426515879196,21.608411484361472,227.2649717057444,5551726.109570957,5037750.495049505,9718417.320132013,22228874.055699088,22097305.462931197,32841698.36112411,2424,0,7,230,0,584,1092,487,1,1,22
1070,f,107.36393438087862,0.41673121611154146,377.579395817196,83.67245463483157,10.094050314282912,304.7041899719577,4078383.5626867325,2882641.697908598,8115419.711851278,6812264.244535977,7005486.987011242,7712874.153578712,1291,1,0,0,0,435,467,363,0,10,15
1031,c,16.773528583497605,0.7089552238805971,45.21641791044776,10.064414938035199,8.045601956891813,46.25377143804882,3309435.580737821,3116432.4298507464,4067120.1432835823,15278574.055120083,15296628.212054748,15194122.966743557,670,0,0,0,0,195,228,231,0,4,12
1027,c,507.56411655674,2.930318112962562,880.062324172257,235.8725834641447,15.968641923211685,449.8760525760134,4189481.007498848,3771880.6215104954,6754614.23587968,9004777.670250572,8977968.821706107,9763621.823661154,4621,0,7,441,0,1067,1956,1107,0,3,40
978,a,12.406381808178985,0.3454428754813864,27.766880616174582,17.824347166912833,16.730129375222774,19.721412273958915,2744962.8872180455,2636382.250064185,2850338.045699615,6309270.414622611,6314485.645847117,6319039.818401125,7790,0,144,1285,0,1825,2991,1225,3,76,241
1053,b,218.8913950396552,2.7019667170953103,384.7458396369138,181.73879399868997,5.887277937876128,305.29126317707266,12708637.305093294,10646662.777609682,13154877.192133132,30806842.691934157,29022062.53585943,31822399.21220097,661,0,0,0,0,227,273,157,0,1,3
954,e,295.8522703494455,1.8220338983050848,489.72033898305085,351.26814621922273,4.943119436303635,552.2294532701228,9876490.927809166,7984862.734463277,11322350.644067796,8899566.529868528,8991101.590649726,9377162.837075341,1062,0,3,116,0,320,489,120,0,7,7
962,g,21.95735537190083,0.0,102.45454545454545,28.018163952387958,0.0,159.24467374359014,16825589.421487603,16404256.581818182,19252763.927272726,48870951.047824204,48874616.66098808,48695968.399272464,55,0,0,1,0,19,26,9,0,0,0
1008,b,69.13355139183741,0.021649810366624524,255.70638432364095,47.96426002035119,0.9965200175522775,186.87742508735738,1379417.1050735873,1175331.92414665,1762254.806573957,9055268.050454909,9040169.260835493,9121478.628143277,6328,4,51,807,0,1487,2647,1199,0,14,119
1082,c,50.702720768708545,0.42321792260692465,177.42077393075357,35.171681424317065,2.7789781546234402,257.12793485758425,4172631.1996240015,3236412.27209776,6373376.0,7667925.213444074,7679077.242211107,8003535.759634652,2455,2,0,0,0,713,939,768,0,13,20
897,e,213.13669786096258,0.8522727272727273,556.8863636363636,130.27060701560123,3.4724230887721643,319.27536675110025,7215235.422459892,4371688.7272727275,10906205.090909092,4516004.903245824,4905730.217551142,4412182.4257141305,88,0,0,4,0,50,28,4,0,1,1
1011,a,12.992826084689739,0.04626549742969459,31.42137889325673,3.0413310862814775,2.0043739123310806,16.772642387581673,357873.9644849484,345992.4765648624,381141.0365890535,5107739.668258945,5101734.693681005,5109356.894639656,6614,4,56,890,0,1548,2681,1307,0,17,111
1043,a,13.728029451360841,0.31686236138290935,32.19585779517286,17.191666536124586,16.204435021195184,18.738413575108396,468984.4107090811,429888.2922374429,515621.072407045,5742274.214037433,5736387.328656334,5749143.900527759,6132,5,0,0,0,1543,2571,1762,0,118,133
1070,g,13.631589594206417,0.0,31.94080996884735,1.4811593277782753,0.0,3.9205010286840993,482898.79580855276,422730.1682242991,566498.492211838,2835360.211985667,2822564.510430844,2844159.563012185,321,0,0,0,0,104,126,85,0,0,6
1055,a,13.729043901001768,0.01767825574543312,34.21449616971125,3.5825937046563334,0.5146467870834285,31.487554232340834,885863.7232090244,819508.9499116087,1044111.9151443724,5156010.176844149,5128199.63365869,5825993.039270682,3394,2,0,0,0,836,1398,1053,0,49,56
1089,k,386.6225071225071,53.61538461538461,621.7820512820513,246.38107771128958,84.9147733770313,405.4159828682424,82287314.34301995,80142782.35897435,84699713.64102565,51375955.97861747,49750361.38878593,54684662.943666555,156,0,0,0,0,36,59,61,0,0,0
1036,g,646.6929392446634,2.9310344827586206,2286.8045977011493,709.3701040118234,6.367650107799791,1723.3190566500864,37783514.67192118,30699708.32183908,82815894.06896552,23662409.01341992,24235001.0250751,32148030.07423902,174,0,0,0,0,69,52,53,0,0,0
936,d,159.2102912621359,1.7475728155339805,943.9611650485436,67.80747578077086,5.246762194558784,417.29638188762993,100704083.01359221,91077979.96116506,146173037.3592233,50007743.262278475,55436730.82278036,55679322.35089611,103,0,1,8,0,39,45,8,0,0,2
967,e,103.23236282194847,3.2074468085106385,257.4255319148936,99.452857335416,8.974227156456498,272.82407976030544,25235984.627099667,22441265.021276597,31823893.78723404,46716510.07812417,46960478.75063428,54562870.481138,188,0,0,22,0,63,78,24,0,0,1
900,d,10.013663060278207,1.51854714064915,37.343122102009275,24.040148824737518,21.62986112945751,83.67793401642464,4206710.005316846,4156392.2596599692,4331447.196290572,12154454.40193716,12132813.322371472,12160311.486979824,1294,0,2,159,0,376,681,60,0,1,15
996,f,1063.5140146144618,7.115606936416185,1215.057803468208,730.835759972955,8.021534550143297,818.8969015615353,7123220.074599194,5985534.520231213,7246510.612716763,16163186.642790021,15782779.981243795,16197796.60734483,173,0,1,15,0,35,69,44,0,0,9
950,c,51.70079084780587,1.2054380664652569,272.7147173068623,28.051263843901225,11.254159763829472,206.51217324605526,8508426.91182746,6856041.0738023305,14126722.154510142,15837838.01435322,15850581.801891629,18051644.17969909,2317,0,3,357,0,649,1086,188,0,0,34
923,c,370.96377049180325,7.692622950819672,965.2267759562842,269.28366814780765,39.996581823963446,699.5096881129828,108349478.05027322,86233362.18579236,137627592.04371583,88932088.35734518,102667301.07029569,82072793.07190832,732,0,0,57,0,177,392,84,0,0,22
962,a,17.93027497744479,0.011286011286011286,192.3996138996139,6.040972960112801,0.4927665460392933,155.61087534660118,4405994.916161859,4300952.672408672,5043435.6994357,5896554.031705824,5901958.51629725,5838305.408737494,6734,0,171,1013,0,1666,2991,683,0,42,168
953,e,156.7033879781421,0.4918032786885246,358.672131147541,104.7868820793751,2.6711755306230045,297.5440301519504,7094993.612240437,5408331.540983606,8247799.606557377,7795969.861285869,6423948.10250756,8557695.095127432,61,0,6,5,0,11,20,8,0,11,0
986,d,291.13336147856273,45.53349282296651,810.9306220095693,220.1380192041784,129.34083928126492,560.9699626668488,56541573.6560653,45518191.46411483,76105737.79904306,52774994.80610394,55689269.313176304,54299391.76454514,418,0,0,19,0,98,162,137,0,0,2
1051,g,766.1356184798807,9.74025974025974,1057.0,431.73894106338537,19.096067860288485,603.6177942692226,206734286.94741327,172126367.58441558,216953895.8961039,135509774.2541434,147817925.4521541,140513624.58949757,77,0,0,0,0,38,27,12,0,0,0
902,c,37.37072281469328,0.07465135356849877,161.15545529122232,21.937855697609287,1.6288535369429444,104.40228342930102,5141466.907884423,4747578.172272354,6275476.895816243,9365286.466943694,9342572.191682382,9706305.42838674,2438,0,2,292,0,652,1428,41,0,2,21
208,a,15.688069992991657,2.098769395398609,45.77474585339754,43.45095121151677,39.55547111887119,51.077117117092605,913304.4633282843,881857.1848047083,957266.5391118245,3689797.6185874576,3673315.8355949833,3779289.4365646136,18690,11,1077,7082,224,4191,3567,846,13,367,1312
887,f,169.50522496371553,3.3384615384615386,517.3384615384615,143.22544068288843,24.901205978257313,424.2138168033473,26252919.640058056,22896009.846153848,33872911.75384615,29481086.82419087,27546664.15450026,34889344.55712505,65,0,0,6,0,23,34,1,0,0,1
1039,c,289.63439352412513,1.2754158964879851,1243.2994454713494,139.61631432419622,4.183844253590891,586.7982952878633,24631586.793634605,16267093.648798522,53331752.22181146,15791117.547582366,14531837.189253433,35942297.570733584,541,0,0,0,0,193,191,151,0,0,6
940,d,38.65062028800511,0.0,108.1353065539112,33.62942783552664,0.0,101.26128199488943,3628649.5207307837,3419205.709936575,3946948.8980972515,7313052.896521153,7267466.42169931,7694782.716025781,2365,0,5,397,0,638,1131,155,0,2,37
946,f,182.78976209569632,4.515503875968992,607.3643410852713,168.5005064376184,64.96911723071476,535.2582719054144,15978680.215985028,15862966.57364341,16168483.720930232,17277728.15547475,17339283.01771198,17193736.118820254,258,0,0,25,0,79,129,24,0,0,1
1045,f,98.36038306451613,1.4516129032258065,266.5483870967742,51.04913969081471,4.434750672537911,141.54740200204162,10282349.41935484,8249740.387096774,13439900.903225806,8688535.090121765,8078651.1597700855,10984379.625306623,31,0,0,0,0,20,8,3,0,0,0
915,e,297.9909825870647,5.726119402985074,667.3932835820896,100.48819944625404,13.12956348016844,223.75128739653354,85686182.84577115,82403251.58208956,94115635.2,99919522.97438844,101437899.7312387,94900934.25820985,1340,0,5,172,0,474,620,57,0,0,12
1074,d,369.2828804347826,7.298913043478261,739.7010869565217,231.61070418673876,11.15419588204579,468.0080798713901,15583695.582608694,11059055.304347826,34520130.782608695,29155467.154658556,29636210.94789637,30100155.690744113,368,0,0,0,0,74,161,132,0,0,1
1019,d,393.3918411287737,4.1216730038022815,1605.009505703422,171.35138610114214,27.06295339815513,733.978202544723,45886247.228549175,38080558.72243346,57157133.62737642,40645296.95066829,43884266.76871613,46806972.50275152,526,0,3,23,0,96,212,187,0,0,5
892,c,13.522714746870324,0.031047424087342203,47.624701467076086,18.292923239906024,0.8874143097123476,96.80310816707528,4504599.810828544,4345753.9843056975,4861733.993858751,12411698.562525265,12406028.313386062,12708176.393844446,2931,0,14,456,0,840,1510,64,0,2,45
1056,g,81.64190353143842,13.055555555555555,387.64814814814815,98.9703157994795,51.10534387751937,407.75086154312805,154469886.67700258,152987003.25925925,174040594.96296296,286911075.5413006,287271717.2659014,296596288.28606445,108,0,0,0,0,23,49,36,0,0,0
1019,b,12.691793649442412,0.0,31.503617945007235,1.7497337561270898,0.0,5.363318215387217,443300.3830765302,408639.72214182344,476665.3314037627,1745858.8578359846,1731423.5033986631,1747533.0576225675,691,1,0,46,0,187,288,162,0,0,7
979,c,175.0741212724011,0.5870113493064313,505.3644388398487,130.35277617459968,3.0578174301597825,367.9157549568816,13948174.390707422,10579158.355611602,27722642.239596467,13438182.80388192,13535084.868123611,15459475.580757825,3172,0,4,269,0,855,1479,536,0,1,28
954,a,15.065261935660132,3.548647633358377,25.50657400450789,52.124498831743175,49.88948040916465,55.85424772646214,3615872.410900894,3566762.025544703,3709748.1232156274,7367970.529732082,7340112.06794931,7422221.408477232,5324,0,131,890,0,1243,2397,481,19,44,119
1083,a,197.18638875368626,0.41122913505311076,729.4309559939302,157.55560079321512,2.8571335807113103,586.3500453941177,18593832.75242649,11454417.383915022,53331548.455235206,12156242.808311159,12161303.0251446,18404577.93875903,659,0,0,0,0,167,290,200,0,0,2
952,a,12.124226963512678,0.563543599257885,23.45060296846011,18.520589214320967,17.249187210650305,21.957442595865185,2906357.3293753862,1812507.547309833,3036520.964749536,1699720.2437230675,2068060.1734538055,1721878.6921395794,4312,4,271,662,0,994,1784,381,2,69,145
1062,d,23.466276171485543,2.9277168494516452,57.910767696909275,54.09366843745612,47.92093500170122,97.38063743919876,2543724.2193419742,1762166.1734795612,4273567.521435693,12289158.6905782,11353981.39151434,17754936.90791361,2006,2,0,0,0,559,843,566,0,2,34
1071,e,470.34845559845564,2.027027027027027,1489.3783783783783,597.0233150042583,5.128017827300074,1751.897864345999,5261333.745173745,4017843.891891892,6536662.486486486,2955318.349266712,3580295.0325691206,3282111.2466844944,37,0,0,0,0,12,16,9,0,0,0
961,a,14.144036346845587,1.8925442221854851,30.07092081335758,41.55147546068368,38.89119953809247,45.25173353030008,3745589.664544154,3702773.842949248,3791724.553479914,7095121.063729055,7079793.615092197,7170482.361821953,6049,0,81,1056,0,1494,2694,561,14,18,131
931,e,90.4152585765489,0.45555555555555555,355.06825396825394,87.64160536865381,3.547021007083459,339.48512384145755,16917656.15811572,14339432.838095238,22239979.682539683,24208871.43668329,24090093.053839553,30644635.8732039,630,0,0,83,0,162,321,57,0,0,7
901,e,247.50514285714283,3.04,2836.68,93.8611800723357,12.190094339257593,1213.4111824109748,76132965.22971427,76021432.32,76436275.2,43320093.60450611,43223755.60799254,42936165.6841682,25,0,0,0,0,12,13,0,0,0,0
1076,b,16.94560645888096,4.165978220052573,30.34303417198648,44.626517067445434,38.65629203462993,57.74659489560193,2004081.974314683,1944186.4723995493,2068019.3345850545,12403739.996000772,12391428.90450639,12418856.226987313,5326,1,0,0,0,1435,2172,1601,0,62,55
916,d,325.3436394812989,10.551495016611296,899.6279069767442,95.73847655471324,34.82259032249392,274.23786463083536,183483265.02882862,139445435.10963455,313375298.3388704,139825820.73754007,170418702.36255324,114860280.9072497,301,0,1,26,0,91,169,11,0,0,3
1012,e,110.24817415730338,0.33707865168539325,362.30337078651684,54.54052345975983,2.223186397461728,204.46303500942906,14231551.137078652,8090796.584269663,28499369.707865167,9950044.085770646,9723418.856030885,14764922.410312908,89,0,0,7,0,23,37,22,0,0,0
954,b,12.727137945058601,0.6607387140902873,32.43392612859097,24.86528793474177,22.912307196538034,27.4632737880489,3345673.1413021777,3259564.300957592,3475940.683994528,6758643.531700936,6763815.114637401,6776513.931563418,3655,1,26,627,0,935,1702,312,3,7,42
896,c,178.76192226890757,3.2696428571428573,456.09285714285716,91.1082107250353,6.395350421619297,221.66644492597982,6374827.240336135,3226880.0,10361724.342857143,8459042.932457613,8545803.45773259,8511411.863896284,560,0,0,36,0,310,163,51,0,0,0
1089,i,363.9125,347.23333333333335,379.6,353.7528844847063,351.20598735721404,358.75038675937344,19914257.066666666,19909017.6,19920622.933333334,67452440.97545606,67452545.32420313,67452152.6596823,30,0,0,0,0,7,11,11,0,1,0
901,a,35.03001792114696,0.04536290322580645,147.00201612903226,26.339354792246553,0.8236417639957451,109.44132319074762,4652316.352688172,4319467.354838709,5633556.645161291,5321941.045496635,5209167.756553784,6150522.038511557,992,0,1,122,0,305,538,16,0,1,9
703,a,7.91249016260458,0.7600668337510442,22.227903091060984,26.748513936888326,24.076897331778934,30.86372650970386,1694185.885428547,968561.9916457811,1798083.0903926482,5279844.840007193,5291779.008910503,5319782.241505646,11970,1,633,3292,0,4862,1908,490,12,251,521
1061,a,16.902864621628776,0.1709802652863151,86.76205111614364,18.937150692029487,12.495669090295603,212.2986179107286,437698.62505220436,408079.4047233905,472089.50889679714,5090230.0341200335,5084482.18039473,5095477.651843792,6182,4,0,0,0,1665,2426,1732,0,144,211
200,b,17.548857914325332,1.710574326789754,44.65752025103992,56.34643165548383,48.79414941201015,63.70164262667871,1109421.9834319304,1059813.3220462673,1160020.7977815077,5501179.166655625,5432805.259872134,5670912.471874779,13703,9,1018,3970,115,3412,3261,897,16,261,744
930,d,56.23228893347739,11.086124401913876,154.4976076555024,94.87648809934018,75.44440742225716,191.16748147929852,14841229.177342182,13716504.497607656,17660776.114832535,19215086.778709117,18426059.63927232,19969343.615208272,209,0,0,19,0,65,107,16,0,0,2
1027,g,165.51396374326308,11.713375796178344,544.6114649681529,90.05317007734274,33.05795932285085,354.79059311669454,16752544.21807492,16532969.171974523,17144864.61146497,43529117.40107687,43526239.96420289,43567111.27689841,157,0,0,8,0,56,58,33,0,0,2
897,d,11.722329359513791,3.1050724637681157,31.304347826086957,58.4387903741458,42.11358661012692,75.94206494080352,3127500.5366993924,3099833.507246377,3159040.0,9070257.93890868,9020820.150974534,9131090.643863598,552,0,0,71,0,169,282,18,3,0,9
954,c,21.454872612767353,0.0,179.53396311291047,9.495161829809513,0.0,162.2622059365238,4671564.549789391,4534953.745389114,5247213.689608637,5767756.92804416,5799144.611802449,5842414.988855958,2223,0,7,316,0,570,1079,212,0,7,32
909,f,24.430072463768113,2.9347826086956523,95.3731884057971,77.80715456976051,48.66786377151946,217.04905410951247,4313445.233954451,4132121.9710144927,4932058.898550725,12872126.83673039,12823044.534549212,13137445.23466006,276,0,0,29,0,91,141,10,1,0,4
917,e,603.6539548022599,30.02777777777778,1612.0555555555557,166.50842681355977,23.331531015048558,648.8839968422898,254743916.47457626,240686990.2222222,277335722.6666667,121023520.60100581,123578202.55151261,122757645.56479642,36,0,0,3,0,20,11,1,0,0,1
1023,f,608.5662422916251,5.146608315098468,1572.945295404814,321.8741609531712,22.71096946435129,794.5185509859408,71962476.65698561,57320391.98249453,91639001.34792122,49877513.40771952,49402967.75805573,59420021.85366069,457,0,0,27,0,147,164,115,0,0,4
1000,e,167.35042050460555,12.74625550660793,591.8334801762114,112.78624001317979,30.64066172877158,355.885468296018,30072115.15899079,24971828.778854627,44187474.77709251,40419023.78355494,40766328.66792551,41704023.57294226,1135,0,1,60,0,334,435,292,0,1,12
922,b,34.28571124397431,0.8677159452876148,104.77215664230842,70.96082452092767,21.204592427455363,224.71816710417207,3817935.413766672,3118931.7024545623,5074042.219973768,10211278.109355662,9837388.954544878,12791888.546906032,5337,2,49,762,0,1325,2926,148,2,17,106
947,d,132.45650754159539,0.15254237288135594,181.71525423728812,152.90449270403573,1.504947313926991,190.49551871018957,5841463.363831441,5198629.3152542375,6102470.725423729,4992424.411066684,4998507.852771035,5105180.464651065,295,0,0,30,0,104,140,19,0,0,2
1051,e,114.52154780414821,2.9869451697127936,358.45953002610963,95.52765009351079,7.437631842892872,302.0926799271632,41659134.46041013,37279193.23237598,51935750.684073105,29888509.55538312,32079251.8027062,28954948.368229616,383,0,0,0,0,125,157,97,0,1,3
944,c,38.700756707177256,0.37551020408163266,105.88979591836734,22.543256208902772,4.139137769437696,58.55191397871291,5850513.569548268,4788391.183673469,11127410.93877551,7356429.670582027,7402741.7680817945,8565124.553348545,245,0,1,4,0,42,162,29,0,0,7
987,b,12.537344527363183,0.5116417910447761,30.708805970149253,22.285854442945528,20.752709198935136,34.28133576972144,1181196.1249751241,474124.22686567163,2867395.629850746,6444978.962470066,6351002.241790096,6656623.784086723,6700,2,82,916,0,1506,2964,1102,4,45,79
990,e,163.6157457262081,0.19736842105263158,656.2422600619195,70.45469943304025,1.7092606653640239,303.77230093395013,15282433.343922464,14423357.027863776,17453626.6501548,18025651.353752133,18274536.346411005,18987741.216449607,1292,2,1,150,0,365,499,256,0,1,18
958,e2,148.84489496824622,1.0861423220973783,678.0112359550562,132.4906747291515,6.595600260493644,640.1917870594114,18101822.780654613,16446590.561797753,24310358.292134833,32163525.07265833,32169521.646756757,34955320.65467704,267,0,0,38,0,78,99,35,0,0,17
947,f,37.05106707317073,0.0,313.25,24.449401758944497,0.0,457.48927583059253,21051888.390243903,20102656.0,22092800.0,34797971.445250906,35022691.86001099,34611940.8924252,8,0,0,0,0,1,7,0,0,0,0
1080,e,139.37301636307504,0.18536585365853658,528.9536585365854,82.01548780702392,2.4948298710860612,344.1626817524023,19768112.03853041,19352940.64390244,20631542.009756096,45020659.912808344,45077889.49624456,45699272.13619326,410,0,0,0,0,163,128,114,0,0,5
911,c,10.596926913344824,0.9041769041769042,29.315479115479114,40.37713094888919,18.766826219082844,79.94163553551,3342156.8929407015,3280647.4221130223,3435366.5257985257,11534935.484869068,11511088.811646942,11736411.82359395,4070,0,42,531,0,1056,2265,84,6,18,68
989,c,12.631102531102531,0.39982839982839985,28.56156156156156,19.288833182507748,18.067409881935294,21.04580116920415,479352.5429429429,468012.36894036894,496071.1111111111,5474052.488174455,5470575.44714973,5474882.304759339,2331,1,5,261,0,631,929,468,1,3,32
1060,f,43.276887464387464,1.0555555555555556,101.23611111111111,114.86032823870657,6.918953214196994,284.07581602724156,3991394.461538462,3862272.0,4095317.3333333335,19398412.593778282,19378100.329686213,19398083.39695445,144,0,0,0,0,61,57,25,0,0,1
889,a,47.102892102335936,0.3401253918495298,123.08150470219435,40.348486410818154,5.13717668669238,104.34216802343104,2936706.705228031,2384802.909090909,4444301.24137931,7631420.194550666,7644515.807109437,8174061.057109762,638,0,1,68,0,206,342,7,0,0,14
1037,e,328.44559971462144,4.761457109283196,621.159811985899,217.35581448716536,10.470179005424033,366.2423832290443,19074882.61071009,9300533.54641598,27584213.5840188,14303227.220399626,13919845.875944454,16868148.073054787,1702,0,0,68,0,529,674,425,0,0,6
1070,b,234.61978427752408,4.0390243902439025,834.2975609756097,166.47957836047283,30.320538624220045,592.8343446848821,73781598.41477019,61803465.05365854,109999838.28292683,67132697.0769495,74151744.00812079,58932181.83401549,205,0,0,0,0,54,85,60,0,0,6
893,c,146.2786532895404,0.4993719720078952,289.22806387941864,115.71822385781779,3.1765234233383284,231.34485276124565,6948303.120355128,4606017.780010766,10308673.596267719,12293755.470375145,12252105.907033306,12550802.757290367,5573,1,8,833,0,1464,2867,282,0,4,114
903,b,10.081211500196595,2.2932955235973265,26.736277091351024,45.78733197695482,35.60436082901794,65.4144987003751,3612887.368323226,3565565.9258659105,3959330.3269191817,11739392.397172166,11688776.069202185,11861449.708401605,4937,0,91,859,0,1218,2455,105,16,59,134
898,f,93.3608887465756,31.077809798270895,371.12247838616713,148.09631776753895,135.53061373636706,366.32817956463185,39876445.36663465,38827058.16714697,43912743.838616714,41935066.6211668,42411949.05497908,42091300.71041872,694,0,4,78,0,224,343,42,0,0,3
981,c,128.66780471150562,2.2441106179583477,243.03892113349266,95.71318640042543,5.426892714060988,165.47145837897378,4614497.877047573,2555575.3690679413,7347131.826561967,8460719.413178382,8257239.6032869285,9215311.164056823,2929,0,3,227,0,713,1358,601,0,2,25
937,d,44.25645292207792,0.11363636363636363,198.14204545454547,30.037940199834782,1.3006276298022268,155.33294121376557,10300077.04935065,8740635.151515152,20042185.696969695,12239570.370826023,12144872.442285068,16842164.532999333,1056,0,0,114,0,301,547,81,0,7,6
1046,b,280.5034324942793,8.710144927536232,466.1304347826087,139.1939792761734,8.686323498524851,236.89745308175551,45206114.80701754,39461042.08695652,54773077.333333336,34487505.81661746,36320602.743164055,33643549.833895825,69,0,0,0,0,28,26,15,0,0,0
1076,g,580.4416666666667,6.475,1284.275,450.40777419529024,20.293661777346475,1012.2394476481344,111554921.81333332,96099566.93333334,123943014.4,102762662.97931106,109286458.52099931,108389179.10001306,120,0,0,0,0,40,47,33,0,0,0
1015,b,12.992447480944413,0.017103550845882134,31.319390221230712,1.907761943068622,0.8933068417200632,3.428695969504562,560779.5411786578,523515.097973601,619977.0782673359,6719325.987670996,6705636.942887588,6724292.552919868,5379,1,32,578,0,1255,2260,1176,0,9,68
1055,d,188.47154043945767,1.6935483870967742,422.2258064516129,75.74404883773519,4.934535013154308,219.44415994513741,29722419.343618516,8447091.612903226,38717621.67741936,29575208.19669792,26202354.22571765,34474700.248313196,248,0,0,0,0,44,116,86,0,0,2
935,a,10.301449637070776,2.296728437428506,23.240905971173646,45.24761780608053,41.852471948430434,50.039244095720456,2260310.128436042,2232011.2303820634,2290547.2029283918,6981715.316084861,6967824.986533045,7044321.611522113,8742,5,253,1207,0,2044,4051,743,25,134,280
1101,e,566.9564044061726,2.6666666666666665,920.672849046883,385.85466920975904,5.818539421199287,700.9389210739578,1792344.4233458454,1122903.3116950025,2825632.2472952087,9806594.290694298,8649961.064029453,13029710.90299785,1941,0,0,0,0,423,846,646,0,13,13
1089,a,129.14375,97.3701923076923,281.59134615384613,218.46824417049152,208.0284569937339,291.2766681784021,17323683.446153846,17308140.307692308,17360640.0,34892437.4918345,34885739.65087919,34902006.10090766,208,0,0,0,0,49,75,84,0,0,0
957,c,54.85873608299595,0.0,167.34567307692308,51.015511764668105,0.0,166.9531925148277,4187539.8736842102,3883896.123076923,4645374.030769231,5673534.008966785,5695436.191654474,5723863.490809192,2080,0,4,262,0,542,1101,144,0,0,27
1046,f,117.38243894048847,5.776057791537668,201.3312693498452,101.09527113119236,7.533235924151069,176.3697877339646,2631019.8775369795,2173978.418988648,2967642.8813209496,10482810.982544094,10493407.642127758,10507199.957527874,969,0,0,0,0,315,388,255,0,4,7
1068,b,14.250822869681823,0.413855558071089,33.534299298166175,8.200001953254565,5.944377908266638,20.722270853304437,696055.9438532941,653276.2979397781,758286.7213040525,6925496.005230356,6919435.708801629,6931815.3523841025,4417,6,0,0,0,1173,1929,1193,0,49,67
1042,f,426.08171608265945,2.6091644204851754,1115.2358490566037,160.92557446999717,6.056189910251378,448.45099033942216,46499842.20808625,26068600.064690027,128391311.52560647,22563225.973783348,22950581.34984465,43738475.39062005,742,0,0,0,0,337,263,141,0,0,1
1061,f,69.73131672597864,0.05338078291814947,277.93950177935943,63.12774498884951,0.8932313450541732,141.2586276964496,906555.0514396634,673026.7330960854,1400788.2704626333,2566945.769160166,2286799.049936737,4516387.070099113,281,0,0,0,0,72,114,95,0,0,0
1033,f,897.452517447657,41.71078431372549,3344.514705882353,721.5647936495735,339.3659019022015,1851.976555345246,28250652.416085076,25014472.784313727,33412457.411764707,45067944.0460933,44404343.002471544,52015938.5468161,204,0,0,0,0,51,93,60,0,0,0
963,a,18.84461385207117,0.13457760314341846,103.44597249508841,13.378311111649284,2.586530560849722,94.47143583689052,3088130.0613741386,3020610.89194499,3250666.876227898,2520863.131655202,2531212.9554479695,2522986.6787273483,1018,0,0,128,0,298,442,137,0,1,12
893,e,656.0514721219414,354.21660649819495,990.9393501805055,497.2045375650153,463.7895101878926,627.3526872147233,57529906.87550743,56589886.47509025,58591014.63104693,56773767.71052082,55952186.49054788,58049818.493688084,1385,0,4,177,0,389,735,67,0,4,9
897,b,35.93438500585709,9.85015228426396,68.29218274111675,88.56797510726808,64.12691320684895,137.74507945298717,3898514.7746661464,3730757.392893401,4146349.612182741,11242629.971094381,11106273.676479382,11838353.335564837,4925,1,37,892,0,1263,2510,92,28,13,89
1073,d,52.993780476792494,0.049778761061946904,200.12665929203538,49.79709147429098,0.8626722963422094,228.8964302290078,3661335.695141773,3092346.336283186,5104576.566371681,9580570.33816927,9630742.747374706,9870691.710762585,3616,5,0,0,0,1043,1473,1035,0,10,50
1028,c,109.1982157064785,0.17049915872125632,545.1351654514863,84.10129082321451,2.6634107331491594,472.5960430095352,11236972.872373452,8876652.257992148,17965301.805945035,19427905.549489517,19607761.028673463,22071547.2294633,1783,0,1,91,0,386,806,487,0,0,12
69,a,19.70848222234128,3.3536141673607154,52.68894928330338,76.91685565201037,68.31853281397515,89.27190468714946,1121874.353494569,1079111.3361679744,1171320.9808442555,5712862.570564683,5648639.633494687,5800009.548349775,22813,19,2012,5985,179,5577,5373,1287,56,841,1484
1091,e,63.46085572626554,0.25616698292220114,521.022770398482,40.6641893891123,2.151923131472766,436.5567961831005,16830511.88737222,16046301.510436432,22007271.711574953,26050859.47282958,26269012.33472245,26561268.079331145,527,0,0,0,0,148,213,160,0,6,0
1008,d,455.1074207893274,23.21011673151751,711.5875486381323,318.9548319664583,36.8728308705286,500.7863632676581,3110678.0566981654,2946984.3424124513,3197461.914396887,5953579.190212973,5917915.575334523,6000418.351851076,257,0,1,47,0,80,77,51,0,0,1
990,b,81.25791704807986,1.1463318948607297,207.53805413887798,55.40482999813078,17.6849018796605,141.08611728544395,4660036.907196722,3807763.081992938,6224452.8960376615,12127041.653902939,12160326.760204563,12540269.444826718,5098,0,23,640,0,1199,2242,931,0,6,57
898,a,11.657000610666305,4.089157280499389,25.824399511466957,57.84839354082053,48.70011259440151,70.29075259222984,2745962.4090107204,2680517.671325824,2791801.1388248065,9387104.290232632,9220344.588155767,9600890.23650829,7369,2,221,1428,0,1779,3407,222,53,57,200
1010,b,12.542761854444592,0.0,35.57817109144543,0.9536059391861307,0.0,6.957027487609423,497080.2483159425,479340.7433628319,511607.3156342183,4603040.223994318,4595519.981577519,4603330.661165739,678,0,0,50,0,183,296,146,0,0,3
1013,f,74.88615384615383,0.0,241.52,45.503330801205585,0.0,159.3145617952107,4623919.786666666,2176450.56,9471918.08,4182992.7794973855,4848583.543037055,3813297.619968711,25,0,0,2,0,7,7,9,0,0,0
1041,c,146.5895243111382,0.19580584354382657,368.73892554194157,83.96426512779782,2.955541024644078,223.58897210529392,6377759.021271092,2983850.1036757776,11016283.687087653,10667222.179115111,10337221.780508881,12399530.520089664,4244,1,0,0,0,1491,1734,982,0,0,36
1065,f,481.4547104468766,3.3280182232346243,971.6173120728929,260.9220070128846,11.024797621152382,508.97393256267105,61281488.66107376,43760553.69476082,118824101.61275627,40294861.08923039,35701383.59051013,49010805.56485346,439,0,0,0,0,159,175,105,0,0,0
1102,e,250.41697979223196,0.45326160053799597,386.00403496973775,138.3350930750665,7.060717631914696,196.85187077794356,10477804.717020707,2073961.5332885003,12968384.989912575,9100428.097239219,7574805.218003995,10017692.46622413,1487,1,0,0,0,328,665,483,0,1,9
957,a,13.827955989462266,1.786331938633194,31.598884239888424,40.32408475502875,37.69313197548509,44.09295745288548,3677703.4804525026,3534869.7082287306,3758402.767085077,8023250.639623616,7889051.933261919,8125563.394911941,3585,0,69,573,0,909,1696,260,8,8,62
908,c,21.283128791084774,2.5230639018197207,62.019255184088024,68.85546791863501,39.94218999089124,158.63086797398782,3081605.6371279443,3032025.432077867,3128277.0986034703,9924508.311496882,9893963.837925335,9990594.31377096,4726,0,16,607,0,1309,2646,73,18,5,52
926,j,113.57080745341614,0.42857142857142855,439.2,62.81907122874432,2.498979383505128,209.75139025590678,7834866.961490686,6647456.914285715,15545139.2,13431372.13339975,12715842.913159374,17514954.27745226,35,0,0,1,0,8,16,10,0,0,0
901,c,408.32834828846785,2.249554367201426,744.0338680926916,224.69340728468515,6.163989261511425,402.65144925082546,38926534.55681441,29835285.903743315,47802919.24420677,35655294.35939533,32831954.48531327,41392178.08377636,561,0,0,73,0,200,268,15,0,0,5
1036,e,48.63926940639269,1.1461187214611872,202.80707762557077,53.01080982355938,9.340422340659277,242.0835839940514,4989332.987961809,4416956.200913242,14660752.94977169,18055187.483342633,18052870.190428644,22305136.69757924,876,0,0,0,0,267,346,252,0,0,11
946,g,154.92702436623188,2.2677824267782425,307.25941422594144,127.41797684315856,22.575105881094338,286.8667551577206,25214723.633439984,21551678.125523012,29519255.0292887,50575924.701436505,49660009.17984614,55122039.13978951,239,0,0,26,0,77,116,19,0,0,1
136,a,16.561250420748088,1.1314567448260047,51.20667316401995,43.23003169357108,36.83919789749016,55.56535195786317,913908.0638935418,869603.131571404,960697.1571404001,4389151.60052946,4296178.164398583,4463341.052734333,17443,10,1044,5361,209,4478,3828,935,16,400,1162
956,e,45.25711753628005,0.0847457627118644,209.85875706214688,33.87789257551985,1.1242795899509828,172.94137782331578,7290632.252575606,6888847.186440678,8305021.830508474,22206580.174662888,21966678.019041043,26486513.0001508,177,0,0,25,0,65,76,11,0,0,0
1097,d,131.6918874847126,38.869955156950674,376.0062780269058,185.11406570691145,144.1818425327596,301.16498905621836,25000017.73632287,24381125.912107624,26098885.452914797,55828407.418039106,55740030.928133294,55964339.38298355,1115,0,0,0,0,330,410,370,0,1,4
913,d,252.95222334046804,0.11625582944703532,460.6632245169887,191.53926311569734,2.2872082016297934,357.05177056288,9190734.93699236,5831521.044636909,11886186.766155897,10499567.04178226,10003274.757238813,11854497.79815929,3002,0,2,326,0,864,1687,71,0,3,49
1095,f,277.64968684102854,0.7704654895666132,611.3659711075442,205.96435274280057,3.3651925607787185,490.20231280326345,17442231.308343563,8527687.910112359,23578413.61155698,14514516.841365848,14295699.672305802,17298318.466297034,1246,1,0,0,0,325,514,398,0,0,8
133,a,15.418879110699397,2.1535018648984665,46.808412764193946,47.19327088683561,42.29233579718216,55.67343033348814,877975.424240267,849463.2102776626,912484.0659759635,3546150.4465129897,3529443.8198525575,3587127.1900555575,24130,12,2063,9362,331,4900,3928,957,20,644,1913
960,g,508.54836825297923,26.965417867435157,1294.135446685879,406.1585218077832,143.94533049067738,844.8273473224446,28180042.931692503,25529860.426512968,32015717.07204611,28876470.827612963,29663303.813227165,28621616.78767095,347,0,0,53,0,154,109,31,0,0,0
455,a,51.95770868811785,0.5729357152904768,120.0708257138838,32.860714772495996,5.969296327037265,77.91199200106443,4364906.151854258,4065451.6989731328,4898366.586580391,10864212.690681731,10825881.049804356,10988494.293964412,14218,2,163,5150,426,3796,3501,689,0,28,463
1039,b,14.555161437016826,0.21282401091405184,45.736698499317875,7.682757773625045,5.758059711653791,87.30564603282671,83601.50206457483,67799.1377899045,164739.66712141884,803300.2976037735,790217.4756497362,823705.5264628192,733,0,0,0,0,267,269,187,0,0,10
929,b,7.099888528086076,0.21070615034168566,21.22892938496583,7.618525206851275,5.3239069869913465,29.71441489217876,3295560.9425677317,3262286.724373576,3412546.478359909,13021991.124250174,13022603.929561961,13023372.837694371,878,0,3,64,0,208,451,80,0,1,71
1089,c,327.8504429390307,0.0,1029.7368421052631,252.38017354675793,0.0,817.6809532294599,3694848.133402813,3472060.6315789474,5050475.7894736845,14610686.543269182,14610232.06363536,18153131.39682673,76,0,0,0,0,22,27,27,0,0,0
1072,f,405.65123456790116,160.5,638.8333333333334,112.10628862522277,168.7401848997446,149.8248050965601,36459975.11111111,36357802.666666664,36561578.666666664,51655102.54568483,51666073.813435584,51614303.76081435,12,0,0,0,0,4,1,7,0,0,0
1037,c,55.37370016674246,0.18178717598908595,182.31275579809005,40.64859050910554,3.15726427134729,153.2173689334309,3075761.822404123,1862080.4365620736,6617555.994542974,7401831.881195259,7018078.16465658,10403595.503314974,5864,2,8,341,0,1401,2626,1403,0,12,71
1086,f,72.83184523809524,0.0,336.0833333333333,27.942704242111272,0.0,143.3913400066018,126396.95238095238,43008.0,261802.66666666666,79645.5269378979,58966.75348024512,169018.60263164985,12,0,0,0,0,3,3,6,0,0,0
1003,d,478.87923071371864,2.009228187919463,767.2611856823266,326.77024982683275,5.1089553636395975,509.197484042482,1222561.521830122,948960.5011185682,1424040.375838926,8279286.272847823,8248266.398404801,8313092.35036729,3576,2,13,403,0,839,1564,713,0,4,38
1097,b,13.60207591262886,0.0494148244473342,33.38729952319029,2.7980640985069543,1.3279638376320788,17.252760882644306,901945.5144833305,807673.6749024708,1155551.3758127438,8376164.11304272,8288534.623475973,10305911.969725944,4614,1,0,0,0,1108,1980,1424,0,49,52
911,d,243.45159173509222,0.3428792569659443,447.874226006192,214.49635834456816,2.472152095305858,397.50842336006264,3557895.098667384,3463968.4953560373,3629503.009287926,10892810.391183274,10802584.127814902,10997417.541767249,2584,0,13,352,0,695,1408,68,0,16,32
991,e,20.629183265103816,0.33762597984322507,60.244120940649495,23.440788714661167,3.018180404325436,82.3361366419848,2844739.3355240207,2732653.509518477,3211387.843225084,17911603.503198408,17881073.373704363,18757882.55480264,1786,0,3,124,0,471,824,348,0,1,15
975,d,168.10159270465624,0.1588502269288956,558.4697428139183,135.59107444931817,1.5354217692015681,445.36249772461787,7398488.388636746,4872216.786686838,14958353.428139184,5703817.358577984,5696109.565064633,7686038.817683975,1322,0,1,114,0,375,568,253,0,1,10
1033,g,169.8872180451128,0.0,1442.4473684210527,115.9468805202564,0.0,1055.6637896146676,959582.9573934838,570853.052631579,3445274.947368421,2496219.45415751,1198159.4745238686,17007526.41381751,38,0,0,0,0,16,14,8,0,0,0
954,i,1231.9360410830998,202.36507936507937,2204.3333333333335,681.9648780143342,608.4506397422649,949.7244746650356,46264889.2713352,37515784.12698413,54235643.123809524,42519680.742127836,39510545.89867479,49518744.74736189,315,0,0,39,0,114,122,40,0,0,0
1066,f,217.79590536851683,4.149044585987261,381.03694267515925,184.81550199551032,7.021855034944117,308.17358399270296,14041351.314285712,7512804.932484076,22561884.61656051,13385046.950495591,12964749.440191003,18386845.226246502,785,1,0,0,0,254,323,192,0,0,15
1054,c,15.696160585909418,0.005391804457225018,39.492092020129405,13.854410762203837,0.28433781898134886,35.51911083307905,1199489.1502516177,1120379.675053918,1284340.4054636953,7286417.988450106,7273193.147296797,7298381.87283236,2782,0,0,0,0,629,1250,869,0,6,28
998,e,258.1602316602316,69.50675675675676,1999.6554054054054,233.8688384377541,215.96866941888226,866.4411421880812,15327252.427284427,15105383.783783784,16270668.108108109,11167813.523380904,11254726.84487895,10999321.63614845,148,0,0,21,0,45,41,41,0,0,0
1095,c,26.26261973180077,0.039655172413793106,117.57040229885058,34.84980322337397,1.2471263043593344,291.0230225278018,1055468.1134099616,712616.9011494253,2697771.549425287,5011395.878452373,4993082.273038673,5594855.012892414,3480,0,0,0,0,829,1482,1090,0,26,53
950,b,27.23139084362422,0.046647819063004844,119.05169628432957,15.320749835659525,2.4666689370385355,78.36731937428374,5112166.292051149,4891693.49273021,5823923.903069467,12597004.638494294,12617767.582847457,12637978.76845912,4952,1,64,955,0,1261,2208,326,0,18,119
492,a,7.744108720271801,0.3174782936957342,21.310683276708193,15.427354750392123,13.14729977652224,19.13679380630614,777540.998813137,757233.3493393733,801365.0047565119,4599445.414430375,4589806.163782559,4608237.267812897,13245,0,976,5762,586,2510,1749,388,5,215,1054
953,a,17.02590380525768,3.57673860911271,39.49760191846523,49.182170158400986,43.870662161358354,77.75408950978854,4266231.324193476,4070584.1726618707,4648095.616306954,10339966.928845055,9773204.452575643,13241856.671719553,834,0,35,136,0,172,401,53,1,23,13
546,a,9.662880566424445,1.9513322153903485,21.437674678591392,41.47692227860004,36.76459867913371,45.17735107913361,1062763.7848878952,1032512.5366126328,1095080.062306689,5587478.94595788,5564163.767182314,5637141.222329443,26835,23,2291,8878,0,6820,4455,1122,70,949,2227
1011,e,36.73607842241162,1.0929095354523228,129.22432762836186,41.8733775297618,23.377364003867555,106.30797475347772,1126150.3820122022,776978.151589242,2192924.792176039,3834012.705481398,3802334.3316915366,4164952.6656849612,1636,0,1,160,0,419,619,426,0,1,10
1070,a,41.331893168256805,3.063754427390791,502.5667060212515,67.20969972343488,40.46203866486786,566.8318258088852,35656606.53064871,34804389.02479339,45174073.12396694,43924474.76295163,43964591.557151385,51525245.15601886,847,0,0,0,0,301,303,235,0,0,8
979,d,327.0041682898325,51.20860927152318,766.1523178807947,166.12391591238932,53.94373625220384,360.91423186060155,126078495.79306583,95975756.29139073,251717591.3112583,147588004.18511242,161428096.12131146,137364269.5662617,604,0,0,50,0,169,239,137,0,1,8
997,b,19.01225123343866,3.0454016298020954,42.70081490104773,33.509375134434194,24.97750394925105,63.68335256549292,2529934.6243139864,2410436.3958090805,2737053.0570430732,14310769.05928679,14265800.466162153,14660521.28778061,859,0,1,139,0,234,324,152,0,0,9
1062,b,19.127335516218153,3.310979228486647,42.11513353115727,35.16216336215353,30.50546525811092,55.9313996103342,3729926.590565845,3529778.440356083,4037677.578635015,11118952.45207233,11004756.329962136,11399792.44168657,3370,1,0,0,0,878,1392,1040,0,12,47
947,c,307.13190013869627,3.1095700416088765,806.1539528432733,219.86052362693522,10.400599041660978,576.9518255719781,109816481.42557558,89947722.56310679,136547443.0402219,81577396.20052463,95236997.49085084,75183281.22363167,721,0,0,87,0,236,342,50,0,0,6
1040,a,13.490119859656714,0.005374417771408097,32.644750985309926,1.9189719664204428,0.2838791683176837,17.77377113559431,647206.8768751309,612986.7259046937,723165.603726263,7645725.023206616,7599247.375891585,7699186.957885109,5582,7,0,0,0,1517,2609,1263,0,100,86
957,b,12.269311926605504,0.0,33.03211009174312,1.6719528997648432,0.0,32.01553344528317,3637748.8393394495,3529457.4385321103,3738840.0733944955,5838389.203971382,5850045.535985055,5841989.438779326,2180,0,8,287,0,598,1123,139,0,1,24
1013,e,96.53377666044926,22.699537750385208,302.01078582434513,73.18335775741295,27.84096398466228,274.56907524219054,207589966.68299407,205834640.7642527,212779607.56856704,122732429.0493918,125145483.74921167,118094139.3359502,649,0,0,96,0,161,245,140,0,0,7
904,e,327.46153846153845,0.0,498.5,27.294871794871796,0.0,47.5,65326053.743589744,42039296.0,67295232.0,16717403.8974359,39991296.0,14776320.0,2,0,0,0,0,1,1,0,0,0,0
931,b,8.029708924705316,0.5809477988934327,21.611739235025258,23.21457140372801,21.485442767555224,26.84235890691417,2262518.8087563147,2218486.023574693,2306903.2629299974,4443642.7513401555,4434451.411356823,4475617.835804024,4157,1,45,671,0,1021,2019,286,3,8,103
1028,g,127.08768699654775,86.77215189873418,187.35021097046413,201.78982995805677,178.3393353956938,244.0196603797617,3155368.9187571923,2881803.88185654,3345014.818565401,14835599.852659684,14804890.734806703,14837028.384330343,237,0,0,3,0,94,85,54,0,0,1
1010,c,31.948912741741463,0.6613861386138614,110.47524752475248,30.379740913770295,17.764582465057476,107.52734803497098,1027042.5695937817,760610.9782178218,1823871.7465346535,4269398.706885603,4236390.475093838,5935475.471864446,1010,0,3,79,0,287,415,218,0,0,8
1095,e,66.4704950799508,0.25,167.82841328413284,96.34556101000925,2.236738284865163,255.75820295911754,15110714.631242312,12700010.745387454,19128036.60516605,21475162.93544767,21867583.273947693,22977085.410403963,1084,3,0,0,0,271,430,364,0,4,12
1090,g,197.3789855072463,26.73913043478261,541.8260869565217,69.65388659862761,54.207505810545996,197.20473849451002,209757362.08695656,180295769.04347825,356548608.0,160671685.98825207,186563853.70109728,92381622.03886572,23,0,0,0,0,6,11,6,0,0,0
1033,d,54.49966092755152,8.774516821760916,151.69506084466715,83.88527536732506,51.124701732840535,196.5587555360874,3781300.0284820856,3641487.6678596996,3935734.104509664,12030560.603967445,12002614.610556172,12065329.422367565,1397,3,0,0,0,323,603,457,0,0,11
1083,c,313.71133271694623,5.3059701492537314,1398.3358208955224,142.11785655204747,15.079009633311369,802.0042332864589,48502825.1168934,45620330.985074624,60539155.104477614,27140531.521346677,28177016.08152602,30565799.347572234,134,0,0,0,0,34,48,52,0,0,0
931,d,37.72310006411205,0.18197958277851753,98.81358189081224,24.035130488499416,2.99188044363732,65.01739227314536,5690180.269191695,4937572.559254328,9396298.538837107,6876365.144761524,6852905.202948931,7979512.233800638,2253,1,4,274,0,601,1212,132,0,1,28
1036,f,763.5854166666667,114.415,944.09125,445.3415972186433,171.40579854544012,550.3910568163672,16895824.21333333,16741058.56,17013918.72,29242455.347592536,29161237.67579698,29319580.852098115,800,0,0,0,0,233,336,224,0,0,7
1023,e,15.094009838492015,0.0,45.46689303904924,1.8256126813038145,0.0,9.11226010574431,579924.4417744112,539291.5993208828,635359.8370118845,5185803.221726903,5168339.356358385,5230065.703518233,1178,0,0,88,0,288,470,327,0,1,4
1072,c,16.72290142472083,0.5035714285714286,43.19183673469388,17.42160064348023,10.337616445559886,52.543887726763536,3046599.9895263766,2855507.5918367347,3824602.3836734695,13765124.514850888,13772053.811568486,13709501.215552066,1960,2,0,0,0,637,782,509,0,3,27
940,f,468.06047417067623,0.3370473537604457,1592.3523676880222,177.0075124183431,3.0001008665471214,702.5108489045958,15880215.791339582,14582963.699164346,18545564.16713092,22884235.33055253,23105840.501514,22825724.01402672,718,0,0,146,0,259,247,65,0,0,1
1089,m,16.197278911564627,2.479591836734694,33.0,9.799999907889037,9.141997271883046,12.607092270234405,1094836.3416477705,1045148.7346938775,1146044.081632653,3588577.0846340097,3587414.3513608556,3583731.9209456174,98,0,0,0,0,19,43,35,0,0,1
933,c,7.824196875921014,0.0,22.835249042145595,7.673940944677477,0.0,11.284192943165719,3170058.578013557,3112850.1455938695,3207246.46743295,7747779.750340802,7751859.395257867,7748689.657099294,261,0,0,40,0,83,115,22,0,0,1
1045,c,283.6815252416756,10.724489795918368,487.0816326530612,138.70666235031194,8.866677600909334,244.6268784550066,52240572.08163265,44990129.63265306,62988288.0,44472792.60491864,44930979.88437422,44967737.77779942,196,0,0,0,0,73,68,55,0,0,0
955,c,721.514439374185,262.5501955671447,852.5671447196871,383.90877463400466,199.47386407198942,459.50521302589715,32598477.000260755,32405554.7327249,32710928.35462842,29260032.766797233,29218205.945077036,29271938.2916493,1534,0,1,116,0,412,794,201,0,0,10
1030,f,455.76152263374485,0.9259259259259259,1044.567901234568,273.53856761748386,3.609923831410727,661.8043412747933,14847174.900411524,12985280.790123457,16059859.75308642,23927277.413629487,24194236.35054417,24315332.46592864,81,0,0,0,0,24,28,29,0,0,0
958,a2,293.0220345207492,6.758354755784062,652.6452442159383,368.8266206376614,12.798747262267618,698.3411763385627,25041068.60962174,19414734.642673522,31810125.655526992,36098142.315989524,31831986.835673083,45154737.69094917,389,0,0,29,0,119,169,69,0,0,3
1085,c,17.301046089202085,1.9794721407624634,38.82991202346041,17.535716449218462,13.247791417212705,48.54003804030377,3068331.223180286,2976470.709677419,3313303.6480938415,12617854.53225595,12589804.064630728,12938514.380845385,341,0,0,0,0,69,112,157,0,1,2
928,b,76.17211572828684,0.0,153.4550499445061,57.273100401682825,0.0,112.2066105503175,3862869.378280253,3458560.5682574916,4685928.559378468,7418451.844740815,7412115.456489729,10313853.566911101,901,0,3,54,0,210,509,74,0,0,51
1041,b,13.483268057784914,0.004815409309791332,32.40272873194222,1.4127275797451906,0.2687153726158017,4.44716717976832,402888.0914628143,393801.14285714284,433950.48988764046,5367857.411055295,5366411.300621943,5369244.3648085175,6230,0,0,0,0,2099,2577,1389,0,48,117
940,b,8.363896543547055,0.7792269385819303,22.85487313255869,27.521286291104165,24.9470269232084,43.31295576555531,2375656.2867212347,2332792.9276737017,2434040.9580270336,5621041.631891719,5614200.882146155,5667467.778690877,4217,0,38,785,0,1061,1975,257,4,9,88
1090,i,314.3925849476024,14.0,613.6865671641791,162.4518473309704,12.135737283040742,298.0599187960254,144827989.3604319,132157715.10447761,180456982.92537314,111698549.46616963,123100509.01110673,102819016.38718137,268,0,0,0,0,59,100,109,0,0,0
1003,e,82.64141993401583,0.5171261487050961,480.8078529657477,63.08713510628643,9.797144611295145,417.7675399854351,7390864.205032355,5164628.263993316,18489042.873851296,16378303.489963751,16283528.304789362,21268376.377095763,1197,0,3,111,0,274,532,270,0,0,7
1091,c,14.36973965374384,0.2723169508525577,33.45135406218656,13.545132714096564,7.17516654808946,42.89365907261737,1655727.3071388078,1612206.3470411233,1737810.1664994985,9393694.42863693,9394904.672778342,9388725.018135998,3988,2,0,0,0,1145,1552,1237,0,11,41
160,a,16.13505222466364,1.1462479459558153,42.830883695453714,47.868100097170775,39.194514189602295,57.02033598396689,933267.9833535852,900240.7098776703,973349.4862150813,4339572.509539385,4305072.806307776,4430271.682468914,21908,14,1461,7278,262,5447,4416,1028,18,549,1435
58,a,10.769351769748024,1.3794428434197887,30.899061553240227,26.578746786756493,23.222500537623198,34.87604817464747,935843.0621443877,906905.0362816819,972440.7336141284,4341704.371807474,4322634.094942425,4381997.764978873,27066,17,1918,9901,274,6127,5031,1206,25,638,1929
1081,g,47.05119680851064,12.46808510638298,141.2127659574468,55.096711907562415,31.87999510386638,189.96527523333611,2460212.425531915,1742891.574468085,3182417.7021276597,3814231.121084746,2436900.341436871,6412369.725332569,47,0,0,0,0,17,21,9,0,0,0
961,d,60.19521404726312,0.0,297.1218369259606,88.2111734846243,0.0,377.0710198894725,5463736.797787881,5036930.279287723,7432330.196813496,8677263.852824263,8715702.164070867,9030539.3129021,2134,0,5,282,0,576,1033,213,0,2,23
1010,a,14.882883771929825,0.0125,37.888333333333335,5.335022922788214,0.43283224232951967,34.76043052891543,825983.3263157894,782110.72,858910.72,6315544.012880332,6306358.606024719,6315636.450868431,1200,0,9,113,0,341,459,258,0,0,20
1031,a,13.459129679355552,0.12371663244353183,30.156570841889117,2.462162228607349,1.8113242191528511,5.537405279976759,218307.14389511922,177360.16427104722,267383.8521560575,2977534.6683099647,2971230.1505310717,2982470.1574300257,1948,0,0,0,0,459,538,709,0,101,141
931,a,8.361512634741121,0.839547623254992,21.21169817989044,27.951846550908886,25.530422895820323,30.482166332445455,2215857.9378688815,2172895.7907757554,2251922.0272132885,5199729.986642201,5187073.717551576,5233922.291753683,5659,1,129,808,0,1361,2732,383,6,58,181
1023,g,378.4126559714795,1.3636363636363635,1145.1818181818182,132.02272935077963,4.312196809320517,433.06252292288065,33588328.04278075,9255842.909090908,100625687.27272727,13609669.266229415,4808520.856692353,47118300.65054979,22,0,0,0,0,9,6,7,0,0,0
490,a,10.63387407288688,0.2128889240756868,30.2907133243607,13.160621072217117,10.590620076579896,25.002272876924373,1204843.3144470342,1131688.3831842293,1282179.3340194758,7222702.862723181,7156938.698804739,7349692.3278625235,12631,4,515,5262,535,2669,2228,461,3,116,838
318,a,13.780439671765778,0.04893121264309594,38.59178401377773,8.493388482059745,1.8709875169958425,24.085977076541663,890848.3556924325,868013.3984398744,921462.6505926452,4513859.955693304,4509943.519117236,4518552.528450594,19742,10,1266,7421,240,4320,3807,927,0,416,1335
958,e1,12.630606673048966,0.0,61.71609403254973,2.683451936063141,0.0,116.06260724564402,3292200.483636493,3223440.896925859,3351861.2368896925,2565519.6291829124,2587244.38066596,2573310.177596443,553,0,1,81,0,165,228,73,0,0,5
1083,d,231.67690058479533,5.074074074074074,846.3333333333334,126.0738872866727,12.581367546012094,691.1341189453537,44933459.33723197,43959940.74074074,47650588.44444445,68983826.03397699,68954998.03769472,70138423.80426884,27,0,0,0,0,12,12,3,0,0,0
1056,f,322.4357267297163,13.508710801393729,589.4355400696865,310.83148942803507,18.441897479883256,542.6098583590898,35979655.70930811,35182998.7456446,36220542.66202091,54815635.1090369,54891432.24546467,54809313.421447255,287,0,0,0,0,65,119,101,0,0,2
1080,d,16.70572920877735,0.19501625135427952,36.96099674972914,13.431759196315555,1.6991799292664438,21.03396097979284,362446.82097637485,357168.5373781148,375371.99566630553,2713680.9927927344,2709901.1455588876,2715658.3436744437,923,0,0,0,0,349,320,240,0,1,13
958,c1,39.18702902036236,1.672077922077922,97.65584415584415,22.906831415050004,4.720733444462673,66.84695771603322,4986493.845117846,4826524.2597402595,5224802.632034632,9515569.58538125,9541246.758417677,9488093.914783766,924,0,5,130,0,237,412,126,0,0,14
977,b,12.997696472756262,0.8746156474205672,27.371825532399498,28.14356339413132,25.47554088173447,31.045878944471358,2847555.305649595,2786771.7444482404,2929919.970846145,5343127.811223244,5339253.125874549,5364084.225867244,8781,6,92,1274,0,2159,3564,1409,9,43,225
1086,e,1491.85522875817,139.04444444444445,1959.2,818.8189026740595,471.96360290719014,1028.9205260314757,45846926.89150327,43549809.777777776,46475309.51111111,21380199.89839829,24330407.402375426,20921389.624060117,90,0,0,0,0,23,41,26,0,0,0
932,c,92.73747999658875,0.04222914503288335,265.7871235721703,46.59768190936823,1.272339056651156,134.83621088696486,5972584.34894979,5358702.233298719,7162646.418830045,10265453.510282459,10259721.640080975,11140289.816281704,2889,0,9,332,0,807,1574,132,0,0,35
887,e,602.4912255466052,0.189873417721519,1267.5316455696202,356.1113619415598,1.676916620188832,776.4598799687525,7196776.2853855,4737931.341772152,9855805.569620254,4895067.357191448,4941916.825566839,6012779.9902061075,79,0,0,11,0,26,39,3,0,0,0
961,g,93.44900497512438,28.41417910447761,326.3544776119403,104.06027933678564,87.65308625653907,208.2904054495527,7649412.0938166315,7504406.925373134,7809100.417910447,9933570.287681764,9865062.774091017,10190296.857488418,268,0,0,33,0,110,107,18,0,0,0
982,c,84.6486813218145,1.6830895560687709,183.67975365665896,56.90050949280599,4.9084410283356705,119.2498948500625,5902311.662007812,3444364.974082628,10390413.696689762,10694871.626039507,10631249.660156636,11027278.829860423,3897,1,3,310,0,986,1895,674,0,2,26
961,e,166.76675406397484,3.6428945988463557,294.2711064499213,136.37519200221678,9.164230503681209,251.6791900468853,28969963.98895298,19077789.063450444,34086570.48767698,37176574.90419175,34160914.89741932,41757222.55144107,1907,0,0,198,0,521,955,214,0,2,17
910,c,29.50303932790292,11.420927467300832,53.81331747919144,91.86909896438587,61.03542753678057,134.96954203839832,3485611.928834165,2942593.674197384,3563783.0011890605,11752924.03920684,9783369.530386338,11958388.375272593,841,0,22,118,0,210,442,23,8,6,12
994,f,41.133499170812605,10.059701492537313,89.80597014925372,63.96354014163009,41.02524908635486,146.28180111514774,16568031.310116088,16476496.23880597,16656720.23880597,45969834.849455185,45990241.92300016,45955636.44505086,67,1,0,8,0,15,25,17,0,0,1
1088,c,17.271727763815466,0.47696218620908803,38.72672386399746,20.733072862063317,14.283558534555493,35.07682332147139,961864.2349365919,941974.5738798856,984147.6250397203,6771231.641484207,6769204.488396606,6782066.120295279,3147,0,0,0,0,797,1296,1009,0,10,35
896,a,12.787343046671404,2.985074626865672,31.215351812366738,53.47109552909436,43.18038466075448,83.31943628999298,3947554.6913053775,3572484.9125799574,4671693.236673774,7554738.616123551,7316323.28588298,9128152.399951076,938,0,4,161,0,267,474,16,4,1,11
949,b,194.96576040326042,0.1303088803088803,533.3137065637065,164.38158558183935,1.391995977129909,431.57497888432164,2468347.497211497,2360703.505791506,2668014.2084942083,6462535.248451794,6404710.93295178,8167243.485173201,1036,0,4,182,0,300,459,81,0,2,8
1028,f,846.980577299413,7.391780821917808,2812.6849315068494,281.44953302139265,13.977572578414238,901.306590026388,17640951.18277886,7285875.024657534,29402602.95890411,42185694.20981642,42966777.550219394,41858933.84912886,365,0,0,5,0,114,143,101,0,0,2
1089,l,69.18893369175628,0.6666666666666666,171.45416666666668,47.764992680435434,3.091206165165235,127.93528359367656,3823926.1362007167,2817080.888888889,5766223.644444444,8228038.273085927,8298415.594018957,8323956.168928793,720,0,0,0,0,188,294,225,0,7,6
980,d,127.82693397441403,0.6476345840130505,304.873572593801,92.69628918683178,7.598068900165274,202.62069974192832,19111418.294015627,18574578.218597062,19995225.370309953,48731250.207522444,48465061.973453395,49764757.69246453,1226,0,0,146,0,328,502,247,0,0,3
979,a,12.367831554513653,0.39810940647760734,30.19479311947931,19.64049380055236,18.14293275997362,21.38823763871322,2611372.8325601486,2538950.0003099334,2663119.1644196496,3864640.907547535,3869404.364156928,3868463.2618051954,6453,1,131,816,0,1523,2736,1058,3,41,144
898,c,8.986087066339014,1.5162992859360447,22.681775846010556,45.119172620486594,37.619041704358516,58.87391697555154,3524721.9639758156,3438222.584290593,3611851.7826761873,11834120.659761071,11818153.882035352,11884213.868882885,3221,1,5,466,0,844,1735,110,5,14,41
911,a,17.91715755126737,1.3049463016185145,142.4855543790652,39.45884334168112,26.63933930234716,145.1482498207394,3315549.831078073,3208796.2389956135,4056938.9925881107,9624593.90754314,9617400.84314825,9706021.65331435,6611,1,158,1043,0,1630,3419,162,16,40,142
785,a,138.78090361124447,0.37806048967834854,328.8702192350776,82.49613278023446,10.761971210647044,196.77249936484762,2110134.4868832347,1942610.4247079534,2290427.94431109,6566801.188399721,6321045.232751293,7382360.5432781,12498,5,347,2739,0,3526,4413,709,2,231,526
1054,e,209.82860317460316,24.203174603174602,313.18095238095236,124.12251398792968,33.097594830632154,171.80685617187808,52638170.87593651,35671166.78095238,63529389.104761906,52286171.46836484,47523275.106425114,62706902.140116975,315,0,0,0,0,77,126,111,0,0,1
950,a,12.068037530597525,3.333847880999158,28.16713443727196,55.36472273236274,51.25210341978601,60.97682248199499,2740880.8832835364,2632522.0769014875,2800029.8534942465,8367826.285053421,8136814.820074775,8478570.480604997,7126,1,205,1433,0,1707,2955,498,30,59,238
1101,g,42.32067757009346,0.2102803738317757,145.32242990654206,30.435821121960903,1.763515741879784,220.09703416940974,1851568.0897196264,1513931.3644859814,2667089.3457943927,4109739.5094963103,4055947.3831557035,5595322.596261626,214,0,0,0,0,64,84,65,0,1,0
899,f,168.02973044397464,0.96723044397463,454.399577167019,133.82822721535373,6.786068316511929,417.5088014920026,34215577.52783651,28670519.205073997,37819069.429175474,64097879.98983271,64958630.203209795,64552047.07545294,946,0,0,109,0,308,506,19,0,0,4
432,a,8.063454859305782,0.11733876837967681,23.260882224486824,11.29292975289643,8.533897239215326,21.98822955372314,806453.0091383649,772065.8867375164,840093.5355947008,3645456.7866478274,3620833.109145934,3706091.4657181236,13738,2,709,5776,318,2904,2462,533,2,196,836
116,a,10.734532080442019,7.892142216910666,27.33313414998506,4.883252008553736,4.9316833686493,8.070675920059164,916561.9287905503,915374.6184642963,918954.1822527637,741052.3076798469,741693.4002637689,739571.6339440892,3347,0,162,2619,57,0,0,0,0,0,509
1005,e1,89.03351573187415,0.349390919158361,202.4750830564784,68.69303638160825,6.458768380875048,159.94850081140117,6052096.416910951,3248003.2602436324,10878966.928017719,10335280.266040318,9369241.522846948,15381253.51441044,1806,0,0,172,0,422,783,391,0,1,37
988,f,20.22088788006757,1.6279296875,52.0244140625,20.73434094294125,5.086482661924265,70.31425268404729,13821860.864864863,11937616.0,15631024.0,17243448.31100261,17357388.286011234,17445287.775603816,1024,0,2,117,0,277,410,201,0,1,16
977,d,12.128397720408644,0.03840901331512461,27.696483441447594,2.0463005490016726,0.7580632872148787,11.120421173711279,3200132.528087822,3126086.3584841243,3285292.662342096,6619311.812001436,6622897.721422523,6619844.868971322,5858,2,11,878,0,1481,2365,981,0,12,128
1090,e,16.727688332339497,1.4615384615384615,40.84615384615385,27.21590588658192,15.741250974700858,81.76154774914248,6298959.227191413,6246259.965811966,6345509.196581197,45853277.635398544,45839162.75056024,45957063.593892775,117,0,0,0,0,19,46,52,0,0,0
1004,e,213.41306253652834,3.93448275862069,359.1275862068965,198.38847628843678,7.19500669104522,345.71912198772964,10740383.135943893,5784590.124137931,15491877.075862069,13522150.40776773,13203915.771070927,14531664.98573905,580,0,0,61,0,171,236,110,0,0,2
1019,a,176.81736511398455,0.17896522476675147,448.7701441899915,180.04490954182376,2.2433084621373505,433.84860020027537,6151807.222308771,5907175.463952502,6407377.316369805,22297006.712531146,22239570.651543025,22529820.44735606,1179,0,1,128,0,351,426,256,0,0,17
937,a,8.922997615825762,1.1115020297699594,20.23234100135318,31.573451309272507,28.76187081474716,34.64377011695168,2393992.622411238,2350445.5361299054,2460391.266035183,6798713.853161169,6788641.635955731,6834437.034997663,7390,1,135,1250,0,1892,3383,500,10,44,175
1075,a,13.370255415905255,0.027829313543599257,31.104956268221574,1.7949340139936212,0.6454961134365419,4.5958426608758245,241041.28938301222,207058.065200106,282980.0795123244,2329374.3543948964,2321231.3020425034,2337515.28920256,3773,6,0,0,0,1018,1524,1072,0,58,95
993,b,11.982572115384617,0.027573529411764705,29.873161764705884,1.5427216317204164,0.6425283197278149,4.681441803139832,537230.9140271494,523828.70588235295,578160.9411764706,4592471.4565896755,4591311.442186576,4592516.036967157,544,0,0,61,0,141,221,117,0,0,4
965,c,12.396385542168677,0.011295180722891566,28.51957831325301,4.824975330060723,0.4114609698814831,25.670841173774733,2867987.4930120483,2820237.879518072,2919969.9277108433,5852178.444308309,5854734.001722144,5854489.471153524,1328,0,1,180,0,349,578,200,0,1,19
986,b,215.12760829371365,3.277337559429477,548.0118858954041,198.27397167360473,15.70051862665557,503.78303163654306,9508823.429477021,7625810.763866878,12562139.892234549,10265452.844344223,10200011.933062917,11886958.716966039,1262,1,2,146,0,372,519,202,0,1,19
996,e,87.55875287503196,0.18783542039355994,234.25581395348837,89.23445973793346,1.8940058356015697,257.37072381823134,6620569.6523383595,5530684.450805009,8272454.525939177,16301202.058416277,16387080.536961783,16753787.667341039,559,0,1,39,0,140,238,134,0,0,7
1020,e,285.28798666868653,5.596273291925466,935.3664596273292,105.22345708179857,7.463683404497983,317.8641783744701,30610187.363126803,21177541.167701863,50956758.65838509,11498104.042558048,9726458.360841807,22483825.808441572,161,0,0,21,0,46,59,34,0,0,1
1036,c,133.2018834911486,62.54827089337176,213.6721902017291,233.9753161677975,195.47237318497565,364.26915189063476,7025672.642239606,6990259.273775216,7101655.423631124,16099798.035018733,16095087.44060277,16130674.088362657,2776,2,0,0,0,876,1143,702,0,6,47
909,b,10.097942006306756,2.7037484885126966,28.87230955259976,47.9336709278281,38.78365907000195,89.87798067258097,3083211.465888992,3047638.953325272,3123906.7704957677,10703492.902240805,10672422.86552503,10793572.316183927,4135,0,51,619,0,1078,2224,75,20,12,56
985,g,570.9832627545877,5.883040935672515,983.485380116959,260.62848093161955,7.692048305034183,483.3675046205538,39681259.19580561,32569475.74269006,43513029.614035085,51366072.59847549,51776916.47714694,52582722.1719092,171,0,0,20,0,73,50,28,0,0,0
912,c,103.63039938419634,0.14388489208633093,348.50359712230215,42.495383673479374,2.0726417684730833,161.7382069548787,14969085.62773485,9942887.75059952,28880591.50119904,14864366.837372612,15143617.289213745,18137187.33949531,417,0,1,34,0,130,236,10,0,0,6
1072,a,13.551943625829473,0.19937451133698203,30.267917643992703,6.462316383281724,6.0345732796448415,8.164432430338216,603750.4903269783,571565.4688558769,641236.9663799844,8419015.786780318,8414562.692072649,8423713.459683435,3837,3,0,0,0,1184,1569,949,0,57,75
1058,e,248.52070631802374,2.7496274217585692,461.9135618479881,190.0289213315132,5.803788449615635,371.4678079185355,10280952.78580138,9222250.825633382,10896434.360655738,20684396.050721414,20851208.95011617,22816233.909188543,671,0,0,0,0,254,240,169,0,1,7
893,d,27.524742501503212,0.0,78.73164713140036,19.74301711696072,0.0,103.66904545179918,4637911.236789293,4323321.6829117825,5096568.656384948,12059024.216459716,12088068.689516352,12075072.249161594,1621,0,6,225,0,480,844,44,0,2,20
948,e,166.97807494946355,0.3389830508474576,224.80225988700565,209.2841720218146,2.229312955587442,262.2580572307809,4814674.228372985,4467810.350282486,4994088.497175141,4733037.068567854,4808410.516722923,4741165.420546376,177,0,1,44,0,51,62,17,0,2,0
989,b,11.97512424558386,0.016838796587337224,30.427256398742703,1.5006966167638829,0.5944166747859384,6.254265380143461,508912.00012177206,498887.0983385721,534754.2272114953,5663161.818851439,5654963.439074327,5667655.000950245,4454,2,32,476,0,1080,2036,759,0,9,60
936,e,514.7652968036529,10.547945205479452,1720.2876712328766,186.9004823018795,13.538419300187245,646.6685856843637,104140039.63005398,85882459.1780822,166225106.41095892,44875305.59195486,50693496.062439166,48974149.682595156,73,0,0,11,0,30,25,7,0,0,0
1068,c,14.84161943319838,0.5812608444187392,32.09138230190862,6.793426494139926,6.023322363208475,9.91256050436166,2912866.3490109895,2807723.900520532,3086313.4945054944,16233802.02380827,16224611.6278677,16238570.992990196,1729,0,0,0,0,446,759,510,0,3,11
1090,a,107.77282999486391,1.847457627118644,281.53333333333336,75.06493445871277,5.031472336734366,206.40851454721886,3367356.1014894713,2661122.6033898303,5598857.111864407,11430975.40700139,11433658.173185641,11529762.687464189,885,1,0,0,0,222,364,275,0,3,20
1084,a,13.422756906119872,0.03429006858013716,31.140970281940564,3.0052686844445025,0.7921334789663192,9.413520417361834,559098.5616182141,552647.8841757684,570899.3771907544,6007513.811346565,6006195.416595446,6007538.024736869,3937,1,0,0,0,933,1655,1179,0,60,109
268,a,12.758881027632468,0.012716482984134674,37.36078478866416,8.162528383585085,0.7002365358668824,20.011266725137638,766795.0126696018,742220.0528036817,796838.6774857696,3388419.8058238113,3383186.834105441,3395140.2030762527,16514,7,1069,6502,225,3534,2999,693,0,297,1188
996,a,12.840413976685126,0.3750624687656172,31.36794102948526,18.83252186753032,15.95336180659517,22.337920345588078,294198.12738528696,267977.8830584708,593590.4367816092,4188768.539253331,4169022.2152349874,7689867.649390316,8004,8,132,688,0,1737,3400,1605,4,131,299
983,e,514.4061986604321,2.4870466321243523,1115.3186528497408,255.67053878094023,5.578557029510786,589.4007271061099,82269675.10072035,69439774.50777201,101669023.17098446,44690508.71794378,48780993.77665989,48458279.07089214,386,0,0,32,0,166,141,47,0,0,0
910,a,10.155685220393801,1.994951812758146,24.418081688848094,42.623887449728855,32.92727007342501,54.33408513555628,2453652.1729350146,2413923.744837081,2524151.0711335475,9734310.459394487,9695281.003813703,9803525.568540411,2179,0,73,352,0,477,1033,177,8,15,44
952,e,11.736148648648651,0.0,28.18243243243243,1.2538952274480881,0.0,5.882908319826909,3238908.194594594,1124614.9189189188,3371547.6756756757,2286741.685172399,2517029.277219781,2294531.846804368,296,0,1,36,0,77,151,24,0,0,7
886,a,10.185134640043964,2.237378640776699,24.115533980582523,45.407495411388865,36.08168269549225,53.69446330640998,1148771.2955486353,1121112.9786407766,1188563.759223301,5985357.098079028,5929181.638671368,6056419.396876063,2060,2,42,383,0,477,863,123,8,35,127
902,e,424.229993563613,4.031645569620253,748.867088607595,221.12179165842548,16.83141309909402,376.8648501067116,34859147.28684832,28391942.481012657,41897595.1392405,29275808.15710451,29450764.052307494,29747191.975726094,158,0,0,9,0,52,91,5,0,0,1
1047,e,487.0120567375887,1.9148936170212767,909.0425531914893,173.01829604062274,5.005655470646209,316.1241311167692,32638480.703546114,22197444.085106384,41393130.212765954,21788862.35098816,14315750.186414687,35008859.64542463,47,0,0,0,0,12,16,19,0,0,0
1027,d,61.18551312408685,0.043453070683661645,243.45828505214368,49.70420993526134,0.8061686491690715,234.18555336464865,7330014.075604144,6104279.953650058,15445229.31170336,10360051.844135614,10135712.122434488,14373489.16201604,3452,2,0,331,0,864,1404,817,0,2,32
952,g,15.27379679144385,2.918181818181818,30.454545454545453,15.16810372599585,15.34105117779318,16.713976929306455,3425402.660962567,1195957.5272727273,3594016.581818182,2645940.202564929,2727289.3179099,2674724.357176612,110,0,0,6,0,33,52,17,0,0,2
920,g,866.1298423115485,150.20545073375263,2163.802935010482,489.4103205206024,293.91223916481687,1269.5235974646898,24076430.01221402,24013233.64360587,24144224.067085955,34441352.91064156,34442704.535218015,34443782.77791311,954,0,5,87,0,272,553,32,0,0,5
1101,a,14.687783327315762,0.006318449873631003,38.16596461668071,1.5494648115279053,0.30779347831892,7.559831827655825,242964.848076383,203009.07834877842,292028.9267059815,2066823.1346168,2051344.7258706635,2077073.283635676,2374,1,0,0,0,589,1035,662,0,50,37
964,a,15.566299854545234,2.9062678605448657,36.26976566965136,52.26748068566962,48.224142248034404,65.25066343160634,3589727.4909022735,3536152.726995618,3658690.1581253572,7836644.735131458,7809279.423787644,7918207.624223018,5249,1,136,840,0,1266,2183,635,19,42,127
923,a,74.9364315352697,28.6701244813278,246.57365145228215,115.30283353179608,98.65826586153884,359.85136651991746,10449594.444481328,9926197.112033196,11275858.854771784,16104650.497486206,15947067.869252147,17122976.071601354,964,0,2,110,0,244,448,106,1,18,35
962,e,79.3993942292364,0.0,193.9713055954089,71.59243389013027,0.0,176.20860952015687,6141010.762314682,5308280.837876614,7972443.822094692,4938270.693743538,4862478.721153743,5756644.591513807,697,0,0,44,0,222,344,85,0,0,2
1096,f,110.41446520618557,10.420962199312715,207.21821305841925,93.55623953215265,49.30109232984698,169.36536730038137,7875134.4604811,6294679.312714777,9035142.597938145,9280759.89405738,9414842.7931667,9466882.318336483,582,1,0,0,0,175,226,177,0,2,1
1034,d,408.7065384615385,6.246153846153846,960.2153846153847,104.37539583314376,7.893582143314557,279.68347451567416,23857405.636923075,11958114.461538462,50468076.307692304,12010004.836464763,13084718.73036469,15978138.037963491,65,0,0,0,0,35,23,7,0,0,0
912,d,46.08562658238321,0.024077046548956663,135.15088282504013,39.65412151703807,0.6004798032105904,110.16956737076728,7996383.279310288,3226839.319422151,18049194.94060995,11205310.501936205,6922310.003435812,17889865.51782934,1246,0,0,151,0,358,685,36,0,0,16
895,d,659.3572335600907,233.94149659863945,1635.9836734693877,373.59542482165864,306.1681243808307,812.0581643690791,26877287.259138323,21407239.662585035,34221712.19591837,26560145.2410585,22893243.858231954,37529472.27915722,735,0,0,64,0,241,410,14,0,0,6
1003,b,13.10166000599706,0.02219403931515536,31.743394631156203,2.1411499776572662,0.5765570347729768,14.016933331265877,593161.8595606416,565706.8628196998,756514.1441555696,6602430.594680948,6593566.391858889,6848873.808692193,4731,3,45,572,0,1047,2081,915,0,8,60
1046,c,190.41318649045522,1.679295154185022,316.47136563876654,164.046369885818,4.77560462174083,270.54949927680144,4065738.4392364165,2542078.6466960353,5023861.286343613,10188614.194471115,10072101.395007819,10432523.983893361,1135,0,0,0,0,390,431,291,0,7,16
1023,c,38.98500066405472,1.0078524470416361,85.33601168736304,76.18997854219555,16.067565648766607,192.23821704461798,1674039.9803439802,1009915.3250547845,2287630.9598246897,5866387.8818772575,5789647.790053257,6248102.9769866355,5476,0,12,570,0,1268,2328,1236,3,8,51
966,e,600.43984375,1.6,2371.34375,358.4905871900709,5.75890614613574,1295.9441926973311,51743023.36,46363596.8,81921331.2,68961468.76670235,69917263.84347059,78490725.59777798,160,0,0,19,0,51,59,31,0,0,0
1017,g,255.91588785046721,2.8738317757009346,710.1635514018692,237.90909485713829,5.903267532518377,732.689939890875,14947428.48598131,11110533.981308412,21936683.06542056,16581450.405856207,15100467.286183674,21161963.620720387,214,0,0,9,0,89,74,40,0,0,2
1031,b,48.3835302628406,0.23510971786833856,124.10188087774294,24.770949778188008,2.3637590083178943,68.43194887299603,4033798.9756450444,3164673.605015674,6171310.946708464,9428618.632413225,9424660.52426531,10077841.190074347,638,0,0,0,0,160,200,254,0,4,20
948,a,19.547711088504578,0.012207527975584944,74.08809766022381,12.335087352762908,0.5239469016144542,57.275850607480294,3242144.933419146,3118092.708850458,3492452.9416073244,9102982.66460659,9082645.552333206,9366444.88138438,4915,0,50,890,0,1279,2216,378,0,11,91
934,b,6.8957755280589925,0.16910386201724784,19.351518560179976,12.817400293172334,11.741988376035739,15.242225594579427,2274996.299595884,2246462.4881889764,2400153.100862392,5437723.89856623,5431383.158025955,5489958.569088097,5334,3,71,926,0,1326,2618,272,1,17,100
1051,c,13.355937508477087,0.0,32.934685215751,1.3474301791938657,0.0,5.07958143557724,778547.5207258264,702521.4656920538,961183.7208205612,4576525.833563123,4567795.199389359,4579973.462053533,4241,0,0,0,0,1234,1902,1049,0,16,40
1064,c,28.676873270067222,0.49845788849347566,53.72004744958482,79.46068656517205,2.750767820180356,127.06554258699626,616923.2752866746,453316.9043890866,742848.2277580071,4032976.6895873975,4020493.5045897556,4039989.958551365,4215,1,0,0,0,1392,1716,1033,0,11,62
1087,e,191.07649158592557,9.481132075471699,1747.1415094339623,109.03354520670382,7.233610142904938,1123.3405659660348,5518275.949005608,4911413.132075472,19896899.62264151,8931788.25888778,8844686.29583893,34329614.54776705,106,0,0,0,0,50,28,28,0,0,0
999,f,52.843714404059234,3.361111111111111,142.63409961685824,78.12348031828807,12.518525012845279,236.15727158295869,29763282.960753858,29103378.636015326,30759775.14176245,47921685.405307464,48170293.530902706,47673320.69010362,1044,0,4,134,0,263,407,227,0,0,9
1016,e,337.5551113649343,0.12482662968099861,845.8030513176144,177.4909718889837,1.362651003646004,423.8519290316019,6875780.292077996,5727486.224687933,8274238.13592233,13332249.223610384,13367493.170658493,13879707.68262792,721,0,0,64,0,206,260,185,0,0,6
948,d,352.67655172413794,4.543103448275862,914.7250957854407,233.53956916524268,13.462985311971906,604.97594716641,112928365.14819923,90266537.68582375,144152650.5440613,96517042.4337732,110413432.14616916,90052663.09525779,1044,0,1,130,0,288,535,80,0,7,3
908,d,64.69716430876149,5.201042442293373,196.20104244229339,107.44973812238068,60.72852398274876,299.4645229990132,17240470.016381238,16969447.410275504,17832562.752047654,22876437.550322823,22981557.17107579,22957267.39560706,1343,0,3,195,0,453,664,17,3,0,8
984,e,337.86746453900713,11.1875,563.8472222222222,324.46268020261675,13.53183938285307,537.347243402517,85449934.37352246,81553720.8888889,87819690.66666667,61303580.745682366,63907543.788011536,61404795.26049929,144,0,0,15,0,60,49,19,0,0,1
1092,f,309.1814381270903,6.962374581939799,421.4640468227425,239.62418763390238,7.791348154655023,290.56412875889527,17964109.532515794,9605304.93645485,29475613.966555186,11781252.019664472,11846446.46874981,13288316.120168792,1196,0,0,0,0,301,525,366,0,2,2
961,c,15.333888950041672,0.5383925903794443,30.853899014042426,5.729240897270173,2.9390693489987867,11.602024753206939,4255898.325413174,4185463.3952793544,4321798.883776517,8322943.556000844,8329105.857440491,8319675.976332077,3347,0,10,440,0,882,1643,314,0,3,55
917,d,226.66873681743616,1.1474103585657371,366.47808764940237,201.41843416721704,5.955862161817549,276.72722074116916,6018409.651745957,5896983.45816733,6264122.135458168,7427989.812072459,7405132.830441137,7681440.056497393,251,0,0,50,0,93,98,10,0,0,0
1003,c,50.60362589928058,0.9889003083247687,145.8049331963001,70.42205957063759,17.00551509969911,242.14092449190215,5515037.301344296,3815309.9181911615,8719573.219321685,26493890.758054677,24645773.647052694,38085741.34881129,4865,0,33,535,0,1073,2164,966,3,9,82
1079,a,13.430322465124606,0.11231748408835641,29.836765256458257,2.12018910402749,1.2931152478002137,5.841499042536256,626954.2970064948,577313.6413328341,699974.3496817672,5571261.142542195,5565942.023171379,5575809.645408341,2671,0,0,0,0,726,1080,813,0,15,37
1037,g,389.62781036168127,2.903225806451613,1610.6532258064517,233.31308409427217,6.224845321097714,1091.8932362759092,66519021.982404694,54525687.741935484,83907683.09677419,45716864.79771484,42946615.80586693,58913725.2303132,124,0,0,4,0,51,46,23,0,0,0
956,a,12.308177641653904,0.022970903522205207,30.875957120980093,1.53241760738399,0.5865457274794963,11.794108668116621,3675342.9326799395,3581465.8744257274,3753886.7748851455,6143851.587275843,6072889.229835752,6157274.181945754,653,0,0,99,0,218,302,28,0,2,4
443,a,7.650390490243864,0.26242413316507424,20.970494561624903,16.36294231451408,14.457659439203027,20.9052916470163,772445.5128987529,746985.5090439277,824584.2918093865,3567053.0378652285,3558841.151066165,3581266.8622924243,16641,10,887,6609,364,3623,3056,698,5,279,1110
907,b,7.227796674225246,1.100907029478458,17.849962207105065,30.80974278677984,25.27536973272398,34.63463020732236,2362308.247316704,2329523.3741496596,2383909.1519274376,6122934.709697275,6104276.117643638,6151411.275480747,2646,0,24,380,0,733,1409,34,5,10,51
953,b,82.7159941616837,0.0473186119873817,143.49526813880126,60.540683796707974,0.8411540458027371,113.9717885689124,4583687.533311361,4136947.0788643532,4817154.422712934,2256044.4382380764,2231187.607888332,2307066.9350660676,317,0,19,39,0,64,135,31,0,24,5
981,a,11.903198068363958,0.007090576395242452,31.574107959743824,1.2305448380712039,0.4687830969423911,3.2119754270355054,574475.1086132533,432054.9240622141,686772.3476669716,5949533.944074016,5899340.945003782,5978051.045330139,4372,0,56,394,0,1023,2008,809,0,21,61
1075,e,273.659126984127,0.8222222222222222,502.0,223.57084923165917,10.397198103097862,407.4550609167429,5226521.356190476,2996196.6933333334,6961579.804444444,6515499.337508995,4965186.932808014,9118401.905191217,225,0,0,0,0,53,93,78,0,0,1
4,c,507.3293997481461,0.6201203302084791,1377.4886665733875,206.28061162967205,5.944753189580785,759.2382779300106,2091409.2670155312,1522314.1905694697,3714327.2466769274,4853208.274940448,4720278.383329422,5830414.746597426,14294,7,122,4755,190,4144,3481,825,0,39,731
959,f,130.4221113243762,0.9539347408829175,287.3243761996161,105.46088865292921,4.645782028878317,227.95172477957948,14666421.096660268,13222477.635316698,22757132.2840691,24653340.69460217,24562162.24437911,28534371.484435283,521,0,0,38,0,166,245,69,0,0,3
1092,b,13.246831699898614,0.430888813788442,27.359918891517406,2.4699153508703913,2.5055272971928724,7.14066380298952,486566.6725245015,479020.90165596484,498675.1956742143,3951536.4037549538,3949643.2288471526,3952490.6102025197,5918,7,0,0,0,1351,2503,1702,0,169,186
71,a,14.676412637529019,2.108488947209044,35.047542141919855,48.14311474799437,41.53186719058854,54.44612121944455,1070227.4675764611,1028709.3870596548,1121140.4002826284,5878487.270011513,5806154.45105394,6020924.9080558,49535,49,5172,15179,471,11381,9204,2322,121,1819,3817
950,d,215.7119911282822,0.13586606567933032,586.014810045074,172.5559463540385,1.7139878039174867,456.99189227688225,2509164.0449309577,2444826.7044430133,2604504.767546684,6135172.513353354,6133365.1531489035,6154512.666502751,1553,0,6,291,0,432,658,123,0,1,42
888,f,271.43112947658403,0.06818181818181818,1206.45,189.4987337036405,1.0089987672919596,752.4444420746895,7172326.188429751,7067405.963636364,7350662.981818181,15789889.043725507,15812611.788819605,15762862.383993011,220,0,0,27,0,72,105,15,0,0,1
1096,g,666.8996151092016,216.6768707482993,2054.013605442177,546.334062734518,484.11335359076975,1425.3016054441105,40989046.69674186,33229670.74829932,64628220.5170068,44363061.9418446,45567835.52428839,60053439.53191173,588,0,0,0,0,168,251,167,0,1,1
1097,c,43.3025598369855,6.166472980825102,114.71934921557234,44.77587447734024,35.06135408889354,168.5394334939409,6563047.35832146,5841051.890761185,8566718.54968042,12996095.933071876,12974787.095054235,13792785.302289302,3442,4,0,0,0,820,1471,1118,0,8,21
918,e,124.28260869565217,1.1538461538461537,488.5,77.24907781498727,3.9970403251589475,222.49066531844917,9642182.635451505,7749632.0,10192896.0,19587504.058005095,19832415.960050236,19545568.473196074,26,0,0,0,0,3,17,4,0,0,2
1067,a,201.3788074133763,8.921917808219177,617.486301369863,108.2356977917871,30.969683570091583,341.30012174041013,185668494.9556809,183375546.56438357,190006527.29863015,173620303.70610476,174968308.6914212,175230897.9108998,730,0,0,0,0,223,283,219,0,2,3
1000,c,455.0014771580919,6.90337224383917,849.6439688715953,331.32245107753374,11.619413360324533,607.9463071783106,17273076.231157225,7076437.665369649,23963141.976653695,17232490.52321504,15442436.521735048,22895203.207278524,3084,0,2,339,0,709,1348,660,0,1,25
1098,a,57.618732851085056,1.1848341232227488,111.66982622432859,50.67361464070379,4.045822530560159,99.44282371035906,5462886.489398852,4001125.5102685625,11094640.429699842,7067336.06399272,7166873.782817929,7983159.365827337,633,0,0,0,0,140,256,234,0,2,1
1028,d,200.66328159291334,0.2168309325246399,573.7285822592874,163.50225022823705,2.070403438158467,369.2590749966218,4741089.313914049,2103049.122062168,16592386.717210008,11704868.291680086,11476935.362064598,12738835.96550069,1319,0,0,49,0,359,549,351,0,0,11
999,c,62.43206341301461,0.9971779548472776,111.99601593625498,54.75500735673106,12.328511260944166,131.49652330574278,3467347.9116262225,1588493.9389110226,4507796.908366534,10952276.647696434,10653849.948015532,11406724.802801374,6024,1,58,699,0,1312,2735,1110,2,15,92
907,f,191.29877899877903,2.7142857142857144,1146.4126984126983,93.08602929456586,21.372307086603488,738.6263018651613,9034353.152625151,8986038.857142856,9134340.063492063,25787239.533163708,25794737.08809538,25809718.38324158,63,0,0,11,0,15,34,2,0,0,1
1034,e,201.8279761904762,12.988095238095237,470.0833333333333,98.54224841805238,54.45979164388798,211.10177010453953,48506441.142857134,47234243.047619045,50118656.0,11573810.022191826,14591796.290567728,9702095.049319958,84,0,0,0,0,39,25,20,0,0,0
1040,b,13.493725057590604,0.014405762304921969,32.50804321728692,1.7433213991570955,0.464627709662525,8.948364354583576,551201.4882320495,525593.9995198079,658036.905642257,5437931.389718111,5406844.583395009,5658743.795300025,4165,5,0,0,0,1132,1932,1002,0,33,61
908,b,8.651719043390926,2.101606963508537,20.77033813190492,45.726853313508165,34.80519060473592,53.787762101096504,2681644.778853292,2653233.0231001005,2727682.3140274524,8309670.59101578,8279103.518925373,8400788.392806983,5974,0,43,849,0,1659,3234,73,22,8,86
492,b,8.849518239740146,0.10931351114997814,24.01330501592854,10.911472722029142,8.321746504533756,23.42976683124977,945236.9522143794,901945.1358610782,994618.7669435942,3346434.268340074,3315333.2963722907,3508986.3563060244,16009,6,507,6071,486,3839,3462,766,2,65,805
1060,g,257.4638888888889,4.375,621.9583333333334,141.25134477126707,6.817945071647322,345.4007912515867,57203609.599999994,53687466.666666664,60566869.333333336,78425567.01177385,80199725.88717335,77533202.93090323,24,0,0,0,0,13,7,4,0,0,0
967,d,112.56532033426183,0.06267409470752089,278.7158774373259,102.21819994860523,0.9675656972347697,248.1894663283979,9438304.55264624,7783272.824512535,12128432.846796658,12455491.633398972,12516265.911566488,13414943.717030812,718,0,1,77,0,206,309,119,0,1,5
1091,b,41.65401531513842,0.18181818181818182,224.4466915374043,47.87099389224602,2.869011408231212,335.2002419368641,3135425.06009032,1794004.570979776,11003815.93559788,11772291.078423038,11331691.323917294,22460303.637521897,5093,0,0,0,0,1373,2040,1590,0,25,65
1082,a,14.469035103619117,0.4934747145187602,30.679717237629145,2.8866541651162563,2.6983240218115534,9.670266719698338,397405.5464926591,394103.57803153887,406168.84828711255,5264699.549535628,5264131.614600552,5264824.999082876,3678,3,0,0,0,1021,1382,1160,0,42,70
705,a,9.2601644649389,1.6057883591092859,21.282551498427775,37.45802063056667,33.400641601487294,41.211239094064226,1737635.7676222255,1710157.1466341526,1767553.9795931464,5641674.235254568,5614355.357020268,5702075.239806954,15583,6,806,4019,0,5877,2704,868,34,390,879
1089,f,23.18335609961122,0.752442996742671,142.85016286644952,35.49612237284216,9.156117135688628,297.0959282422925,1126060.4240832194,1116260.0651465799,1167373.342019544,6603340.460329284,6601231.4495082395,6623419.709722793,307,0,0,0,0,76,112,115,0,2,2
993,e,226.5556170320677,57.957950065703024,658.3377135348226,214.7585407318902,179.36954364052696,472.90081721987895,38056860.44936257,31447742.402102496,53379082.76478318,35731462.53584049,38119361.97842576,37218992.82238832,761,0,0,55,0,190,293,217,0,0,6
1042,d,186.6953744097512,1.076662908680947,357.7215332581736,183.3925244609679,5.1948996742540885,332.59217338637814,26484345.259415384,15082098.483276963,35243758.779406235,41417015.2643678,35892327.17267537,56517870.429792255,2661,0,0,0,0,918,1035,692,0,1,15
1054,h,1764.5164410058028,1143.936170212766,2642.68085106383,724.1729452699944,890.5995447546825,920.1119290465391,96730428.24500324,93305311.31914894,98312192.0,55323215.19634247,57287366.431735955,54713279.16243998,47,0,0,0,0,14,18,15,0,0,0
987,a,12.073037289771161,0.008271298593879239,30.516818307140888,1.3918133087462832,0.3521378487577833,3.8319655949295237,1039437.1546732837,476557.2340777502,2909067.9636062863,6401293.843151377,6354215.355903728,6546538.433571755,7254,3,94,878,0,1691,3218,1218,0,49,103
1039,d,756.8380701754387,0.3178947368421053,4139.768421052631,362.6813963764372,2.389890063420378,2153.8367511447377,7287028.897684211,5562074.812631579,11278573.136842106,13692535.10747865,13387433.684901875,15077934.161874175,475,0,0,0,0,197,172,106,0,0,0
1054,b,53.063396716428755,0.11749482401656315,111.22282608695652,33.37897907688268,1.793611950119914,72.9092418226383,1143487.3281755112,742186.9316770186,1704403.4782608696,5652703.433730764,5640309.078142912,5805605.595325531,3864,0,0,0,0,899,1761,1122,0,33,49
914,g,1129.847171020997,842.4713896457765,1389.2425068119892,773.6265440720164,719.2127118806831,876.4876142426037,32060646.469754767,31757147.378746595,32198421.6239782,44290118.07069422,44398076.51333984,44282861.065726586,367,0,0,54,0,137,151,25,0,0,0
999,b,12.102528334786397,0.16594013368206917,25.632519616390585,10.975156656982302,10.180544667973702,13.610973284035099,291430.81662307464,285551.6698634118,310502.63063063065,4680537.83324763,4678722.3030689,4682933.736249282,6882,0,93,865,0,1480,3032,1246,1,27,138
967,f,140.2647262647263,1.6216216216216217,549.972972972973,97.97155420462364,4.6577534971929975,417.06746401488823,20665878.353430357,16327098.81081081,28522994.162162162,15689522.29628706,16200745.126062276,17142328.81600169,37,0,0,9,0,13,7,8,0,0,0
946,d,77.53828579340902,0.11828935395814377,243.03594176524112,60.24908805533724,2.9254651114440087,200.78846419157534,5470016.746924082,5101305.244767971,6031531.443130118,9136525.2909835,8885517.47051964,10804124.865239367,2198,0,5,241,0,640,1085,203,0,1,23
1025,a,14.481359106359106,0.17775467775467776,35.75631125631126,13.468373853523522,9.803415420815695,19.436206628910686,494849.3601293601,440045.068013068,660778.3498663498,4224080.88833999,4214405.422516043,4230520.7878878,6734,2,52,780,0,1560,2732,1435,2,35,136
1013,d,44.420116789885356,0.05555555555555555,279.1375227686703,30.614531328670413,1.1322443784465352,234.53881855264592,5737888.951119683,5024195.380692167,11977050.928961748,12501236.694004016,12428846.487777403,15144325.546427455,1098,0,0,136,0,305,381,254,0,0,22
918,b,14.731355514611364,3.948260347930414,32.392171565686866,69.58789959086582,57.10019339770921,81.77618022366272,3190869.801354015,3110886.8146370724,3305953.5932813436,11255751.942492051,11197590.205286644,11308720.188746095,6668,1,69,1031,0,1670,3482,238,31,16,130
1042,b,18.11249264179629,0.07242166424569413,50.8642871965138,29.91134111036839,1.7518688233372395,133.666549559028,826116.0232582762,779472.4548661548,909612.0390122432,5565393.538873631,5534995.59032301,5762476.334995303,4819,2,0,0,0,1685,1931,1120,0,13,68
934,c,19.145058244536752,0.4885204081632653,57.4406887755102,28.890102529885375,3.385498916385709,98.97214255833211,22188098.161459275,21703962.12244898,23074774.204081632,36579351.815570965,36659598.372561075,37199112.11945529,1568,1,6,233,0,440,769,97,0,1,21
983,d,498.7810863475826,16.318840579710145,1605.1376811594203,163.54809970618757,29.649641468919224,472.7739324337012,61220546.73584217,51587398.492753625,80689122.31884058,35905416.31341594,36583338.80489265,37511302.790875085,138,0,0,18,0,62,48,10,0,0,0
158,b,69.30507784666369,0.044319627890649,185.8527798499276,48.1702072931764,2.35934562743903,190.90917130618587,987311.0284702937,905141.4096274518,1092312.0200096539,4018898.5063420497,4011444.6792171067,4034238.394909385,22789,11,1725,7933,305,5377,4122,1026,0,509,1781
947,e,178.59454022988507,22.425,581.625,92.0979218168497,50.997493810970745,320.2491754478066,14327737.379310345,13397913.6,16353996.8,10773053.15932412,10890030.489125244,11388122.485766694,40,0,0,5,0,14,18,3,0,0,0
1004,d,351.30014184397163,2.97025641025641,603.7671794871795,308.43529586623896,6.250672779042592,518.159874496471,12690811.857632298,10441531.602051282,16069364.184615385,14401270.8249953,13879343.149998784,19776470.769665617,975,0,1,123,0,257,362,225,0,0,7
977,e,220.93890725965474,1.7266935655128477,411.3104693140794,156.50403863998696,5.6160369872062,282.47692625373804,10957773.879513394,7036512.224251433,19207680.10872797,10354693.715266714,10250211.33665717,11883681.471152155,4709,0,6,523,0,1245,2023,857,0,2,53
1045,d,159.8016931216931,0.3968253968253968,382.6084656084656,98.67451365348799,2.4072620457306506,237.57782380137232,6662515.240634921,5854744.380952381,7668253.7989417985,7053916.460431617,7080898.4611443225,7106456.827574004,189,0,0,0,0,90,63,35,0,0,1
1029,e,227.2761437908497,7.588235294117647,330.890522875817,172.75283009721187,8.00043251425977,218.60803952019666,13389051.712418301,6582519.6339869285,24274247.947712418,9753897.573500983,9746101.673847478,11710222.616617406,1224,0,0,72,0,384,444,315,0,0,9
975,a,55.75227963525836,1.1548252279635258,131.42325227963525,31.59944363057241,4.151820961299114,81.71373157197387,4077265.62431611,3814518.273556231,4376021.981762918,8453588.732124006,8418560.25337881,8601238.244957794,5264,0,19,644,0,1386,2317,824,0,11,63
919,c,144.53750568009048,0.16989022477783586,393.65324969506884,118.35377971939506,1.659735913365627,317.0952344208858,15430956.357799577,13850236.09688099,18660044.92489981,21887501.213011444,22254666.231045708,23310369.801834248,5739,0,46,822,0,1390,3220,167,0,17,77
1068,a,13.34502699681271,0.024350649350649352,32.84686147186147,1.5051619365052364,0.6038764659563592,5.045499784136259,347591.72408543836,311882.2510822511,393375.5844155844,3844190.6202203883,3836903.624462778,3851189.993890043,3696,6,0,0,0,933,1563,1046,0,32,116
948,b,79.40054388133498,30.54017305315204,264.2051915945612,116.64110416324569,100.5455449343755,363.28506811415156,11795436.10224969,11379214.556242274,12484673.819530284,17246771.85450536,17078354.277026024,17855049.764575966,1618,0,6,276,0,440,774,106,0,1,15
1082,b,13.744695206915676,0.01468668407310705,43.46344647519582,1.7429182238724497,0.4691317111510823,92.45598752864666,1199115.8443160758,1169627.2375979112,1986656.2506527414,5060210.68018924,5059242.276739682,5128852.901362272,3064,4,0,0,0,841,1166,967,0,17,69
1077,b,13.428984445346845,0.05082187185508219,31.271217712177123,2.421947133516837,1.5874170266956924,4.843031578887779,567232.4508554176,533922.7373364642,612260.6266353573,5692872.732432571,5663346.005768877,5717817.300654594,5962,5,0,0,0,1578,2275,1730,0,110,264
1075,b,144.38633826133827,7.474099099099099,282.8430930930931,105.98290780968536,7.755561136547885,205.7058112587682,5790538.294602294,4065278.4624624625,7360053.813813814,12345386.590059321,12491347.363000415,12439007.50910041,2664,0,0,0,0,678,1166,757,0,19,44
472,a,11.598935748365886,2.319242597841163,31.36296206958934,30.218842762619776,26.544391336638583,52.65326827950919,1729170.3371726067,1686526.456250377,1855586.0589760598,6282265.7919825865,6264342.149583089,6463071.602877558,16583,5,1104,7223,697,3193,2353,581,10,300,1117
1072,d,265.0205772962484,2.679172056921087,496.4359637774903,231.22964772370938,6.377762412440792,391.23455721389587,40405522.65631738,32183204.59508409,45178323.62225097,29979286.685316425,29598447.512142565,36069683.94333777,773,0,0,0,0,263,280,226,0,0,4
1051,d,67.57911136482565,10.65001665001665,180.05727605727606,62.6381263587043,26.518066445068555,167.04354473310957,60570163.02706817,59156622.53479853,64204614.5001665,41262198.09259742,42739599.746158466,40402287.239668846,3003,0,0,0,0,969,1238,752,0,9,35
895,c,350.7359911865237,171.27455485353246,821.2854681217691,420.88020012469883,385.95863090358773,749.4883451444573,60670300.465268694,60182993.828834005,62506310.433084436,69934983.8096629,70177630.85218729,70645790.32489498,1741,1,3,260,0,560,833,68,1,0,15
912,a,12.087694327318907,4.488545479192084,24.969364240206044,63.798350555500626,50.535488602114434,76.54426615770134,2885956.40584177,2847520.099769554,2924903.2397993766,10157248.005480813,10099673.500950135,10336752.351296347,7377,0,166,1126,0,1842,3808,180,59,44,152
1082,g,17.8659140969163,0.3964757709251101,48.18722466960352,12.735103517000203,2.4062301483744215,67.21281026130846,12663787.982378855,12248745.162995595,13665167.224669604,26644597.57116069,26642325.494809743,28851728.66583162,454,0,0,0,0,157,168,126,0,0,3
933,a,18.395002239416826,0.3830715532286213,52.774869109947645,27.517937772354514,3.370753949578256,82.68861202526767,21619042.94997606,21307795.88132635,22259522.568935428,36685201.376278855,36719105.03146985,37269962.14746963,1146,0,0,184,0,358,513,72,0,0,19
936,b,38.30944072285402,0.11450381679389313,166.13631406761178,26.276222342179306,1.4816128952092804,131.41201102650413,12284044.383237263,10853573.653217012,20487897.195201743,19645938.7810823,19709573.998870645,20050357.29049811,917,0,1,129,0,259,438,80,0,0,10
953,g,37.09313249109168,0.0,82.42063492063492,28.024840858593993,0.0,64.01157548773715,3524563.55037253,3480332.1904761903,3594207.492063492,571128.5846340944,571139.9704579377,583550.18103776,126,0,33,8,0,17,38,5,0,23,2
1070,d,41.75320507572656,0.04297994269340974,183.37020057306592,27.42539841368251,0.8017804343629353,169.72697585423634,1470541.7954973392,1321137.2194842407,1854443.4613180517,4157939.096996886,4169409.8152387296,4150060.7071241634,1745,0,0,0,0,557,643,491,0,15,39
983,a,216.51679185548448,0.14917127071823205,423.4696132596685,92.71317295544222,1.488394098606209,141.57069730814538,1523002.694543423,1402674.0685082872,1652240.4066298343,6070420.672498726,6052173.049480033,6110605.626568684,905,0,4,146,0,257,299,182,0,0,17
983,c,395.713264289119,13.5030549898167,656.1079429735234,455.54990532116966,111.51515971411324,742.0381154112367,60853719.11010963,53813014.41955193,65089160.602851324,59183553.750461854,61303506.28954358,60607986.95471666,491,0,0,44,0,147,212,85,0,0,3
966,a,163.54604996232538,0.39906103286384975,385.3474178403756,145.65709957760802,2.5555608263393106,340.008922080394,5235534.359473715,4513490.729264475,6384183.2863849765,8238543.320099234,8176419.488643888,8629340.277345639,639,0,1,60,0,188,282,106,0,0,2
1066,d,94.95575731862537,3.9333899024183285,174.0012728044124,73.2184502667942,6.701545304435954,140.27546842278252,2146005.0980059397,1661198.228256258,2443741.0267288927,5808710.405146197,5720637.844018047,6384302.980914967,2357,0,0,0,0,681,977,647,0,4,48
1063,f,463.56210456210454,10.27972027972028,2089.181818181818,335.24135102229695,30.57912025755405,1396.322911520059,126608547.1080031,116931605.48251748,152629248.0,135953280.46378416,137428203.8915729,143536778.34118626,143,0,0,0,0,52,51,40,0,0,0
1087,a,13.337753222836094,0.49263351749539597,27.666666666666668,2.3970981705507826,2.6733527600881732,7.269688661498068,484342.0680171885,477270.7476979742,497456.55985267035,5394859.56771564,5392900.541568762,5395354.035944254,3258,1,0,0,0,800,1410,922,0,51,74
935,c,9.065086350049818,1.8110262371305215,21.535038193291264,40.09473144086425,34.79001617537525,48.93744797023501,2393756.609764198,2361630.352706742,2427423.4579873797,5473126.230553788,5459022.113197444,5521099.537980907,3011,0,27,372,0,753,1633,185,4,1,36
966,f,171.61400894187776,0.0,455.22727272727275,72.37451319492996,0.0,205.01040590400677,4375077.388971684,4278085.818181818,4483072.0,2215114.0632045325,2159930.443327445,2235187.3228247254,22,0,0,1,0,5,15,1,0,0,0
1004,b,14.157233774149198,0.7407194795254497,31.34902411021814,23.344195193454247,20.69471607489099,26.67689258112202,612709.4587461554,592237.2384232683,649325.7282816686,6192974.960303927,6178879.398930908,6196812.187670329,5226,0,36,659,0,1151,2307,989,2,12,70
1045,i,198.94008620689655,2.5991379310344827,585.4547413793103,110.99511357247106,7.686957109394112,353.002579632953,11659531.475862069,4925960.827586207,25019665.655172415,22199492.67171235,22086203.394223448,25645713.915627558,464,0,0,0,0,168,178,115,0,1,2
1065,a,14.51832781528142,1.5494689770821688,28.361235326998322,20.197364046963855,19.368724710810397,22.587372146291944,404189.2275013974,380867.8993851314,449071.2219116825,6101501.77592401,6093899.469220867,6105131.359272207,7156,5,0,0,0,2061,2932,1827,0,148,183
1090,k,108.02445163610211,12.092233009708737,291.1601941747573,106.35799948063081,72.0250511830869,216.12231022872922,22305114.85652643,19158463.37864078,29470898.951456312,54585571.63854035,54928000.785572894,54366813.508158036,206,0,0,0,0,47,81,78,0,0,0
556,a,25.35791205795295,0.06965648854961833,70.86323155216284,23.468389066891213,4.90385439452604,137.14435000543054,1098724.4684011007,871927.8575063613,1290489.8117048347,4639138.282378887,4632359.944900974,4657502.394516476,12576,2,595,4926,0,3792,2051,403,1,152,654
1101,c,180.50995997712977,5.850200114351058,267.8479130931961,154.81210729667077,7.5141472223471935,235.299144837793,2489660.649605489,2099866.273299028,5045044.839336764,6358830.923525329,6368386.023545266,6879476.624993965,1749,2,0,0,0,373,784,574,0,4,12
918,c,38.060125546967654,1.3968531468531469,86.07808857808858,44.899124589986116,11.514730178182042,83.72333982694254,25072609.304706987,23335007.477855477,25802350.993006993,51916887.33233556,50850333.30165339,53165554.31296689,1716,0,9,270,0,480,872,66,0,0,19
989,d,50.15265567765567,0.04120879120879121,131.15934065934067,48.382693019197134,0.7851329210133646,138.82185554727053,2833350.2358974363,2453031.3846153845,3594915.164835165,8603740.839166483,8656627.980152715,8519888.089725567,364,0,0,42,0,98,130,92,0,0,2
1081,f,23.941837468536498,0.0,73.41203703703704,28.0777574359484,0.0,67.91246846955467,451036.09924487595,429188.74074074073,488410.0740740741,1989351.2542088127,1962041.4575925872,2003604.9476210128,216,0,0,0,0,59,87,70,0,0,0
959,c,35.55646619048455,0.03501167055685228,244.94298099366455,21.046923164119093,0.7238433817322658,203.06654678715051,3785715.7618153417,3748610.304768256,3853337.6085361787,7677439.118497965,7679203.724704291,7684585.113961154,2999,0,4,286,0,747,1649,278,0,3,32
1043,f,256.31962045268267,62.30975348338692,596.5412647374062,310.4350587969397,133.91689877829393,633.4272246598723,20931992.476640817,19706435.498392284,22736860.878885318,21988592.112440698,22041300.744661108,24304416.331634972,933,1,0,0,0,310,327,290,0,2,3
985,c,77.51582313265051,1.2608043967024731,132.22108418685985,74.61298233612483,15.50453601610363,155.07233719397394,2118479.052390707,1482007.0866849863,2438924.9822633024,7180924.328589442,7118370.054157415,7301194.332490984,4003,0,9,536,0,1029,1674,705,1,2,47
924,e,53.35343968095713,0.0,241.91525423728814,36.52505728047977,0.0,196.46095813772519,9827316.089066133,9602794.305084746,10334589.830508474,31753213.857124846,31768448.007479448,31829227.864250384,118,0,0,8,0,44,49,14,0,0,3
1011,f,656.7349607672188,1.6030405405405406,1429.7111486486488,480.9278089574444,5.934853895009819,992.1051256879224,42218101.78901483,25763224.216216218,88307400.64864865,21798445.039220084,22124139.104477476,40467872.29676706,592,0,0,67,0,153,208,158,0,0,6
907,c,17.365731120662662,0.5981611681990265,98.01730665224446,31.480157282122946,24.667112367076946,146.1523787640193,2888476.907574507,2820529.0816657655,3253054.7193077337,7965052.590679494,7959438.565956395,8023067.0850484185,1849,0,3,210,0,536,1046,28,1,1,24
1066,a,29.030786799132123,1.2829736211031175,78.48505195843326,11.109093398452615,4.195066507708825,38.44315277888682,387709.5297476304,355722.0476418865,430051.1872102318,5204484.407598747,5198287.331655107,5210346.784786546,6255,3,0,0,0,1736,2558,1626,0,111,221
892,e,412.35678733031676,1.3665158371040724,1027.6787330316743,146.37065353710202,5.794096003182298,391.9875112866858,36672558.025942676,26807949.321266968,50127533.75565611,17490650.80058433,17336390.1571907,25065539.920153674,221,0,0,15,0,74,110,20,0,0,2
938,c,16.2691677354995,1.2039333048311245,160.12184694313808,26.392799066491378,19.29481146282309,240.6674436133817,2825269.99458458,2774499.7622915776,3161080.5575032067,7484439.959678689,7464438.714349297,9066274.288210064,2339,0,10,322,0,593,1247,143,1,0,23
919,a,20.679804189617357,4.056949696344677,48.58886215194225,67.43685585766886,58.30652859831264,82.46734605037788,2858657.7463258905,2772545.1807035636,2948298.640999198,9193778.400430849,9096323.546806514,9702646.2586081,8727,2,235,1575,0,2036,4219,289,42,68,261
956,d,118.88863636363635,0.6363636363636364,234.4383116883117,96.76462232915567,3.710844377987135,185.82134126595062,12665887.65090909,9640321.662337663,15011866.597402597,16086494.708572805,16068854.958459163,16765347.974398788,308,0,0,52,0,98,134,24,0,0,0
938,g,353.31850327889936,6.753246753246753,800.1623376623377,200.531947865856,33.81506459190486,512.5902830934352,75278992.77150573,53668105.97402597,99257064.72727273,72243565.55728355,73640755.25739318,74256730.0290755,154,0,0,26,0,76,42,10,0,0,0
1087,d,93.1661559013044,1.9214992927864214,144.84512022630835,73.80976444586746,5.210307379176551,105.84430895356081,3133907.744145843,1970891.496463932,4035040.8599717114,8023581.922799546,7858073.813970878,8432631.118141856,1414,1,0,0,0,388,564,453,0,0,8
1005,e2,97.82540519538188,1.0355239786856127,226.15985790408527,118.40292728763558,9.652698158620321,342.61374824213766,10220672.227353463,7382032.369449378,14256524.504440498,23102862.58301592,19851678.016583115,36016827.81161138,563,1,0,55,0,152,217,136,0,0,2
1098,e,235.2576388888889,39.1875,784.21875,230.19609614597053,63.73109401030238,746.318704306972,8819990.755555555,7911424.0,10730112.0,9370118.141346427,9329172.04893296,10724603.553623788,32,0,0,0,0,8,12,12,0,0,0
1016,d,14.611322188449847,0.011398176291793313,34.56003039513678,17.91824829866648,0.4133312545091659,47.39104651691794,1200693.6363064668,1145742.395136778,1246477.2279635258,7295677.448768722,7287066.729922977,7304543.045743195,2632,0,3,309,0,641,1056,594,0,3,26
1004,f,1259.6847457627118,13.192090395480227,1993.2881355932204,582.233752771413,18.892121474898925,922.3990224007734,54505486.39899561,40491412.971751414,59081166.824858755,55745012.347702235,59528955.5553732,55457786.79173749,177,0,0,7,0,60,70,40,0,0,0
519,b,194.6325616441197,0.13519884419435785,473.5462702456087,126.31496683504548,1.7499712991774545,303.9043152599038,2362318.4850650835,1738744.0577902822,3692556.9255569917,9392376.001065603,9354531.4410675,9936279.374939453,13151,0,428,5225,982,2960,2219,473,0,118,746
964,e,132.32407407407405,1.1111111111111112,629.3518518518518,119.41336034937505,3.92837100659193,498.8670184790736,11486622.34074074,9656926.814814815,26080673.185185187,16601615.923642002,16679058.117696296,17791404.83078818,54,0,0,11,0,19,14,9,0,0,1
1043,c,13.817540909740309,0.05654281098546042,32.658050619278406,5.024673987461669,0.9829080535356213,14.420372827131565,760818.4393964371,625014.9703823371,902557.0188476037,7105429.982417271,7059087.806351607,7191434.070355497,3714,3,0,0,0,996,1580,1063,0,8,64
1070,h,170.05539215686272,3.149264705882353,496.57132352941176,70.80600953176277,13.166208397902167,244.86965482503263,12880888.805228759,7886697.411764706,30039964.611764707,30178159.883910894,30852964.79609967,30295506.87199254,1360,0,0,0,0,435,499,413,0,1,12
1016,b,62.067536282977855,0.005288207297726071,364.94288736118455,36.90384507854371,0.2815939351787735,267.374771389763,1362776.2587038015,1289540.365943945,1658815.7405252953,8797326.69776835,8755342.105427835,10877163.409568913,5673,0,20,719,0,1406,2230,1215,0,5,78
1099,f,151.76149658287966,6.333333333333333,413.29896907216494,147.7062235218249,22.27342326033988,406.9452329798019,58354037.16158924,54989377.09965636,72439026.80412371,54705389.15105015,55065611.278821215,55688877.053065136,291,0,0,0,0,80,102,107,0,1,1
1074,a,123.81345844504021,2.25201072386059,189.75067024128685,109.33792056293075,5.35804148523747,156.4209777653674,2168134.2524396786,978878.1126005362,3375455.3994638068,3515650.620195151,3361412.857419271,4268948.946474684,373,0,0,0,0,77,158,136,0,0,2
886,c,85.83176763141535,0.2762312633832976,225.15845824411136,49.64773638829432,3.1160172539344244,132.63201394176392,2879151.0285280105,1939144.6338329765,4980591.280513919,5790305.908391431,5592658.288519908,7257800.144331674,934,0,3,116,0,227,495,49,0,0,44
1032,b,13.531129156999226,0.03480278422273782,33.198375870069604,1.9096404377022456,1.0212111891731699,5.477339706685536,216527.06173513486,163901.77262180974,274546.04176334105,2094306.96012956,2088136.7749233656,2100579.5902998587,862,0,0,0,0,206,251,355,0,15,35
1096,a,14.403287375937484,3.8074504872681545,24.92062244577177,5.4073506014768995,7.589714151413968,11.54759239081383,285862.520141914,279378.4897830871,298284.34328827413,3187367.2025730493,3186557.393465704,3188276.4498763517,6362,3,0,0,0,1581,2656,1916,0,129,77
892,a,76.93094830199585,0.018696728072587297,260.9851525982953,53.67530025991034,0.6900304676801853,191.3774111530764,2794581.4109402653,2599522.4019796536,3164396.5026120427,10862311.051540801,10884691.122511378,10832483.640776344,7274,1,150,1496,0,1799,3378,129,0,66,255
1013,b,30.56774800188058,0.07498824635637047,125.08627174424072,15.068195061421445,1.7351071411060304,77.1429645914588,2908635.9345306377,2406557.9087917255,4723794.324400564,8900658.24798503,8930546.341889055,9035416.533390397,4254,0,17,557,0,1042,1652,931,0,4,51
1019,c,268.00562851782365,5.610079575596817,875.4403183023873,130.06599468287973,7.500606818530593,401.55010953793203,30539951.160509802,21080721.315649867,51348238.25994695,13614417.069809243,12167846.795351146,26461291.476214133,377,0,0,32,0,135,140,69,0,0,1
1053,c,422.1239609838847,2.330788804071247,956.4783715012722,261.60642845729154,6.055510277532322,625.6292141950737,13287730.418320613,11749381.211195929,14223604.92620865,11200602.695714151,11601844.58689544,11877511.024481561,393,0,0,0,0,135,177,81,0,0,0
931,c,49.049994710590965,0.007816571130797291,120.25534132360605,31.2669011174141,0.34232655196130574,76.47937486645841,3152610.9272138136,2946550.1281917663,3381754.9306930695,3842906.670596923,3852196.4763251576,3916635.0292251627,1919,1,7,250,0,548,943,139,0,1,30
1037,a,13.444139144801827,0.03167932762243414,32.660740261839344,9.657699073034966,0.9631811527697755,33.06616221353083,609310.4351417847,597764.4273476645,675858.5369322774,7782968.057171012,7775891.527206267,7788792.5767622,6187,3,33,423,0,1543,2622,1430,0,45,88
1064,a,14.175402571590816,0.5228563316297559,31.215076660988075,13.297460356748758,7.027359125733389,20.796959133672356,314079.3120791758,281731.9977285633,349660.2385008518,3855731.5888337367,3848696.1174935647,3866636.7228042893,7044,11,0,0,0,2243,2641,1702,0,161,286
1009,f,767.6593822843823,4.019723865877712,1903.801775147929,370.9651568676722,13.383569275457457,942.9529298778866,73005486.23178531,55700102.31163708,176082709.71203157,70399410.70141105,72086712.63424835,79484136.30022834,1014,0,0,61,0,341,388,216,0,0,8
956,b,35.86970172684458,0.0,105.03139717425432,34.9445112539688,0.0,115.49036380563035,3994293.524580683,3819291.7299843016,4249847.560439561,2237269.0712162564,2282617.8836024143,2361403.034278113,637,0,1,101,0,206,298,28,0,0,3
1100,d,21.201295630792508,0.14469453376205788,58.69131832797428,12.141266499578872,1.4661110115984564,18.247350735735417,3066329.36031776,2751629.581993569,3180063.2797427652,8950191.345002024,8598702.48588885,8999470.381022537,311,1,0,0,0,87,110,109,0,0,4
231,a,20.770933949277897,4.086939953181991,46.187272034405794,86.91511203327101,75.80929221654492,96.88005270615297,1065805.795665057,1033025.7385813055,1111345.8788175732,5345638.629039861,5283208.526945184,5442486.59599037,36738,40,3871,10684,318,8177,7088,1863,105,1590,3002
887,c,6.574984430951268,0.2615600186828585,19.069593647828118,16.88898598672695,12.099801519819554,23.503054454287675,459140.7230266231,438291.1312470808,487477.56749182625,2855871.151132499,2848470.167858521,2863419.6463078465,2141,1,14,342,0,609,1094,38,1,3,39
939,e,258.8855154639175,0.1402061855670103,1035.1871134020619,190.49370980328916,1.8935408273137413,755.793370645897,8398106.075051546,7434189.327835051,11149626.589690723,12301063.599061197,12484862.138804689,13039791.446832247,1940,0,1,222,0,600,972,127,0,0,18
980,c,80.17893834860115,0.09779065555957986,131.69286490402027,72.29526415211043,1.2071854957209043,109.13227530394718,3988235.933746168,3797530.517928287,4087848.055052517,6211421.303413129,6223558.304413977,6214202.85325054,2761,0,7,314,0,735,1177,483,0,2,43
339,a,16.454267119109797,2.19761223728392,41.39068523815446,64.33576777470951,56.26316590011809,71.2253929802353,909601.3271033571,879657.8972764581,945001.2207436886,4365747.124867845,4315049.601056308,4421303.029230603,32164,23,2388,11612,415,7053,6065,1398,47,834,2329
985,d,14.474212621472898,0.6757990867579908,36.553272450532724,34.87016241210999,24.077403883851723,114.18330469347002,457358.2521952933,347464.86453576863,565045.3820395739,4707014.046545063,4684487.649655277,4731506.723087732,1314,0,2,224,0,333,517,214,1,5,18
926,i,11.437037037037037,0.0,29.09722222222222,1.1727004465968962,0.0,4.6492523957628045,3508283.4172839504,3465443.5555555555,3571825.777777778,1183106.7765232194,1233522.7314789777,1163363.9463236465,72,0,8,2,0,11,18,11,0,19,3
1097,a,13.50397298612801,0.20017035775127767,31.022657580919933,12.599143039136456,12.030567256905943,13.722710174693136,434173.00949136046,397633.67904599657,484761.25110732537,5833001.666060118,5824409.157896281,5839087.826609784,5870,5,0,0,0,1360,2467,1746,0,148,144
1078,d,545.0501149425287,9.574712643678161,1109.367816091954,264.68674439100386,24.80574283892723,516.725167951089,144536477.6018391,116527904.36781609,156382808.27586207,67185075.09086645,89480905.19286571,69027356.51190378,174,0,0,0,0,42,76,54,0,0,2
1073,f,167.76881209046712,5.0,303.0131578947368,133.4802697676108,7.0710678118654755,302.60679541921616,14883622.473050095,9751156.771929825,29687466.666666668,10216059.377685463,9078652.44801713,20349416.358087875,228,0,0,0,0,83,99,46,0,0,0
1074,e,197.94031830238728,160.13793103448276,291.13793103448273,415.91224463744754,403.03946278402645,491.12929150584137,6124772.159151194,5400222.8965517245,7509804.137931035,13846969.350247752,13816773.96083993,14265094.949458078,29,0,0,0,0,4,13,12,0,0,0
903,c,10.851665473847438,1.0332796564680622,31.04186795491143,34.09122604794986,25.244667171682718,64.40942771645774,2692146.1098586507,2588675.6643406693,3161517.64394346,8142485.888658311,7893076.731955284,11168930.189925658,5589,2,72,934,0,1433,2841,161,9,25,112
949,c,52.60918074929412,0.2326478149100257,177.4935732647815,40.864230773685364,2.2953206970239997,127.78649684601967,14882046.349361543,12936736.904884318,21564334.39588689,23090123.434594724,23259752.65843787,23277659.34249018,778,0,0,165,0,234,330,47,0,0,2
997,d,1147.6694660025485,7.268041237113402,2014.118556701031,1201.7548960210115,70.83930056409841,1908.2139302159185,20197069.025367774,17958806.43298969,21522009.73195876,39016894.20102088,38235515.47644243,39447573.78403213,194,2,0,13,0,69,70,40,0,0,0
1027,e,111.79285431773236,9.138378378378379,497.9037837837838,111.49945903551874,74.77691714634192,457.5613129043626,3823190.415609756,3357112.596756757,5198218.101621621,11256717.550563809,10645710.67048133,20232828.391102634,925,0,0,85,0,246,368,222,0,0,4
982,d,38.2999300209937,0.031490552834149754,132.58362491252623,18.482352106625484,0.6865614594444157,86.8842012131661,4293155.872246326,3277989.5311406576,6577488.078376487,9397868.795623306,9338365.014159512,10192667.83772027,1429,0,0,94,0,417,637,272,0,0,9
723,a,7.977244985484297,0.7912377936130905,22.964238585378727,26.06672098259789,22.735355200957027,31.066660780790453,1078403.2149203834,1046698.5315386646,1116955.3634204275,5348834.98253565,5328740.909925604,5422762.32272962,15156,2,636,4142,0,4817,3614,525,16,279,1125
951,g,211.07843137254903,0.0,561.0,0.0,0.0,0.0,13631006.11764706,5754880.0,28651520.0,0.0,0.0,0.0,1,0,0,0,0,0,1,0,0,0,0
1023,b,12.854041604234865,0.0,32.49182262687574,1.1166114709490413,0.0,4.715446219210433,285700.88312448503,278042.5021075704,303891.29387961555,3867960.441413337,3860034.6394058894,3868670.4725919985,5931,1,24,652,0,1359,2522,1283,0,23,67
580,a,46.84190972625173,0.1550681469446701,164.62185215272137,30.17849913576591,6.955531603449995,121.34323704295294,1652137.8975410366,1519346.8522429822,1894850.3049011643,6746462.920999739,6724205.703022945,7026459.8666850105,22158,9,1011,7218,0,6970,4454,1088,2,357,1049
953,f,50.927215189873415,0.0,138.33333333333334,45.045322510652106,0.0,136.1453471682215,3683371.2067510546,3513002.6666666665,3927381.3333333335,1383016.1969775169,1411500.7895516348,1593046.365803024,12,0,2,1,0,1,4,2,0,2,0
734,a,13.659114315139032,1.1317144560680796,34.85126565125481,32.600357842366876,26.992879267187256,43.44883149102204,1175943.9496124452,1090158.758957125,1313806.4866388422,5679634.55090144,5653852.103920956,5735357.677661371,18449,9,871,3544,0,5691,5642,975,29,530,1158
1000,f,1127.5927899303433,12.360992301112061,1757.2660393498718,457.22243201969263,53.68677701940521,790.9757270214927,86642294.2173775,55807253.68006843,99653342.93242088,133396654.3631787,111360630.39533852,155979248.71174386,1169,0,2,136,0,274,456,296,0,3,2
917,a,45.488397830149324,1.4777662874870734,102.01861427094106,64.40525111119216,13.150519588005645,127.01232205343504,29875346.67319799,28186270.312306102,31057659.499482937,55772993.096905,55072360.19772271,57248205.328064784,967,0,3,180,0,278,476,18,0,1,11
1020,b,18.607614099770963,0.22760180995475113,50.967119155354446,20.750714762415797,7.106150002181988,74.6780993778845,540475.7004413161,498009.3490196078,589954.3553544495,5050200.862200547,5035559.566429182,5116247.453005713,6630,3,38,833,0,1582,2601,1449,1,16,107
998,b,13.90041560102302,0.6396940418679549,32.6292270531401,24.612279414108535,18.335447025359244,38.62856025686817,1472435.954153642,1447562.5120772948,1517511.111111111,11814049.721649136,11805967.130090643,11814398.774653152,4968,1,10,528,0,1095,2311,940,4,6,73
988,a,12.591689311594202,1.389945652173913,22.254981884057973,23.418699246771137,22.085285907595466,25.996898724593542,2346854.585507246,931960.1159420289,2747477.797101449,4943164.755854347,4797206.712611382,5039575.319343362,8832,2,141,1305,0,2013,3630,1449,6,40,246
1005,a,14.065948538367843,1.0470158343483558,29.159805115712544,27.660591903238736,22.991980415909087,32.472576897873836,531303.4601705237,517434.5588306943,570099.8392204628,6351304.670412191,6347340.228702751,6352852.346161326,8210,3,174,1003,0,1875,3353,1523,10,70,199
1078,e,13.861111111111109,0.0,29.916666666666668,2.217703739579119,0.0,7.064681324888068,238288.59259259258,218453.33333333334,263168.0,792165.1209486045,794781.162006806,790556.5176203407,24,0,0,0,0,9,7,8,0,0,0
897,c,10.617259075566578,1.5809051456912586,27.479851208927464,43.13126295950899,30.254742900850793,76.31223830775066,3921058.4489908386,3583220.414135152,4555953.120892746,8428507.72492331,8259905.194053681,9209019.656302527,1613,0,3,253,0,496,819,22,4,1,15
958,f2,38.661099226592064,1.4927184466019416,201.9368932038835,25.357558477992182,11.652427781049424,167.92540790325336,9158093.19598486,8905280.621359223,10840640.621359223,17419892.49336802,17434941.501041867,18666990.74014034,412,0,0,39,0,128,190,50,0,0,5
995,c,74.42347395333971,0.2533557046979866,210.68959731543623,79.39451097536534,2.1373725043771516,257.25045109731246,5414056.408565037,4086811.489932886,7352622.389261745,8927740.917965934,8523809.797166048,11275731.403433165,596,1,1,35,0,156,243,154,0,0,6
903,d,216.1730344379467,0.1497076023391813,580.7619883040936,200.19311329985732,1.7434379650264076,408.62521907760674,12717990.148823911,8131760.056140351,30881782.41871345,22080168.66282105,20628362.592720967,27962131.889888097,1710,0,0,192,0,425,1008,75,0,2,8
997,c,243.06846945279068,63.46462715105162,1874.6653919694072,212.10065733151515,183.3188411100499,905.2275253996085,16105996.16716744,15947372.665391969,16501499.594646271,14816135.025172459,14828212.919371264,14653492.176287133,523,0,0,50,0,181,172,110,0,1,9
914,f,1108.1082770692672,2.2248062015503876,2695.8423772609817,464.5587893988242,9.233609245096108,1017.7158893747417,10223381.36000667,9075963.369509043,12286613.49870801,18168202.80159922,17179905.75085307,24721067.363713287,387,0,0,60,0,105,198,21,0,0,3
1091,a,13.420211625319983,0.02969321699971855,31.928229665071772,1.9040644072981914,0.9501162572155637,4.995345386640484,300186.01241070585,292546.97213622293,337800.1058260625,3910504.5942411423,3907231.2722832966,3911215.915627457,7106,6,0,0,0,1931,2639,2099,0,262,169
119,a,13.528607586067977,2.91968156380547,39.34263419248049,35.468910606041604,32.568769855240504,41.9988735686205,791520.4413967053,767649.8689997635,813995.3325451249,2712199.3890347816,2577335.775882622,2759194.061513117,12687,2,940,6313,264,2207,1339,266,5,155,1196
887,a,8.026285274875502,1.451555023923445,22.90953947368421,36.48396896609559,33.15922851003841,41.3391386301487,851082.0677668196,814443.7894736842,887835.5598086125,6368160.250551356,6243769.409075246,6444066.723055576,6688,2,130,1407,0,1650,3114,112,13,36,224
1015,a,13.529198055583835,0.5517408123791102,29.188225338491296,18.850914809797633,14.611861979543333,22.71836848410958,496261.72045200045,472118.4680851064,578559.5048355899,6165208.0344240535,6154074.187809009,6169329.703757412,8272,3,126,985,0,1890,3317,1688,5,73,185
1077,e,136.4992017879949,2.470659407138536,259.8070175438597,101.1239734999678,9.356611289472836,157.7473828783177,4893567.148215366,1974006.8626739262,10350388.810647309,9217708.9989914,9126832.877929669,10034961.475688498,1653,2,0,0,0,458,656,506,0,2,29
1036,b,56.106310491676346,12.385365853658536,85.91246612466125,34.0585290301834,8.569910330775535,53.339523844381375,583482.4151761518,569801.3311653116,613728.433604336,7569190.920710789,7564650.232036092,7571014.587665728,3690,2,0,0,0,1118,1547,919,0,11,93
1006,d,36.18111769451167,3.0758157389635317,63.192578374920025,61.519991715366025,21.199800754669955,95.18581025231845,1000599.7385184567,727561.4996801023,1123450.513115803,8371080.634522129,8354763.9049705975,8385361.7833042815,3126,0,11,355,0,735,1315,648,2,2,58
992,c,12.02603267903365,0.005122950819672131,31.52356557377049,3.8574736938720235,0.2771606351377865,24.60749512340564,243401.4610296232,238877.37704918033,262117.42076502732,3700271.757558443,3699200.282714282,3700859.210835181,2928,1,7,245,0,655,1459,535,0,2,24
994,d,11.894059065934064,0.01913265306122449,29.627551020408163,1.4994681188135242,0.5353725221798428,4.798124221330173,837088.6530612244,825229.0612244898,875384.1632653062,6514613.70981524,6513522.831922574,6515654.012483134,784,0,3,65,0,208,356,148,0,0,4
889,c,176.26911667765327,81.55067567567568,504.5337837837838,206.1964652788285,200.36282326192506,441.43293873384266,26654594.446934737,26079910.054054055,28165756.54054054,18383328.605013236,18890895.200808935,17968464.23549617,296,0,0,33,0,99,158,5,0,0,1
112,a,16.639307459160577,2.379536631955142,45.73778421344507,54.56888172902894,47.40141219288786,64.99265216801182,913138.0142093644,879829.3307042947,955108.7579025201,3964566.738852215,3908893.0432949862,4025671.496720168,32458,22,2797,11068,344,6783,6413,1532,40,1050,2409
327,a,12.632414873586017,0.03395713854512526,35.352626018714155,7.964525283329971,1.0739597866196324,17.75625026233583,913461.6336797321,884766.9085421069,948058.0211288863,4196504.049106914,4154007.9241823843,4336933.311778978,13252,2,401,5931,306,2808,2577,463,0,41,723
1053,a,13.514715332219508,0.09163346613545817,32.51792828685259,3.289619761801037,2.051034556050941,6.906221377567676,693122.5827014522,676451.952191235,715543.4581673307,8601981.922779553,8581976.097971804,8602621.516317211,502,0,0,0,0,172,218,108,0,1,3
1056,a,14.273309329993737,0.2867877269881027,31.293988728866626,2.870199546252938,2.1600997247671034,10.934897926758477,637787.3392611146,614019.1258609893,671651.6668753914,5934638.068755247,5934207.192255228,5937459.901751976,3194,1,0,0,0,789,1315,994,0,43,52
985,b,42.37605748679816,0.19824491424012763,468.58356601515754,33.49991439138419,12.77914436201807,449.98749893681446,6509929.118063452,6026540.215396889,12675833.362584762,12181606.308386082,12290083.782850692,17531565.011220988,5014,1,28,711,0,1218,2163,819,1,8,65
987,e,279.0476605832886,3.5517981749865806,713.3521202361782,224.95086544169288,16.142494030159924,579.4148217814362,11560495.6364287,8456960.412238326,16294400.27482555,13209457.272518875,12111345.664523559,17754399.708250396,1863,0,4,203,0,453,816,370,0,1,16
895,e,392.5964297306069,0.5379746835443038,800.7932489451476,261.9523893159418,2.9545846715972717,490.68477454604283,18060018.85517689,17098829.7721519,18843034.46413502,16950306.708537873,17435392.028715312,16727352.033933917,474,0,0,65,0,134,259,12,0,2,2
1032,g,554.3895238095238,11.571428571428571,1202.5714285714287,209.40891786341294,22.597031892267093,448.51517694006543,186002363.73333332,185899885.7142857,186062360.3809524,60790835.536290675,60794954.85878799,60802041.07306053,21,0,0,0,0,9,8,4,0,0,0
1046,a,351.86647509578546,4.775862068965517,1075.396551724138,189.59174534820303,12.238120822590833,416.60081528779347,36726494.45517242,22177674.298850574,58358136.64367816,48506651.239443965,43529666.47831518,72594799.80625536,174,0,0,0,0,37,99,38,0,0,0
1090,f,26.40215517241379,0.0,75.58620689655173,8.24017084858394,0.0,19.557196825755263,353927.94482758624,283259.5862068966,404656.5517241379,739983.3465743902,730451.0547902868,751914.3982795578,58,0,0,0,0,10,27,21,0,0,0
926,f,46.605063291139246,0.0,125.8,37.64968557513363,0.0,124.78525553926634,4828727.736708861,4646912.0,5040128.0,4004005.417257617,3939597.126860969,4082056.934021768,10,0,2,0,0,1,2,3,0,2,0
893,a,9.584450567430038,2.812072293384804,22.3349710475522,49.54213261243098,39.8413499881258,58.69100498094205,2557399.3314711447,2488120.554483243,2682931.0293033863,7921161.579256858,7875956.762248315,8009019.34371894,5699,0,183,927,0,1425,2834,105,29,28,168
476,a,9.044773995087349,1.0651614976699342,25.448417162140448,30.199547687160898,26.567183028065152,38.51740622134067,956968.8438741076,932448.8381809416,987770.508115057,6599499.662298253,6588573.060057777,6612873.294811947,12446,5,741,5345,452,2483,2064,444,12,166,734
919,b,138.8729154173778,79.0796469701862,303.74512969540416,261.44534923882526,255.0134932117862,392.4667223233265,3315799.8375570825,3249684.665159832,3421259.4967172532,12053216.894916067,11994029.197263202,12605108.187708247,9291,2,183,1534,0,2133,4608,490,22,115,204
1099,d,75.07277255118981,1.2219147758716105,143.08909795240731,52.82315486351711,4.494355568133693,99.46250862865844,6850892.85294032,4897886.636413946,13665679.513004981,12235880.240392147,12215636.63111568,13173981.280219827,1807,0,0,0,0,368,824,601,0,3,11
1095,b,21.341709094286415,0.02549203373945642,107.1104029990628,5.415506499675083,0.8056190996512282,52.75387844713681,892084.252427873,813027.2089971884,1331469.4837863168,5802357.632971082,5800390.892879294,5818047.74798913,5335,4,0,0,0,1311,2317,1518,0,60,125
997,e,311.9859730113636,9.2734375,612.1953125,363.86526640999716,9.296097000009937,831.850310101239,26772825.81818182,24072512.0,28688320.0,35267086.03292797,35135162.281947926,36774864.95288389,128,0,0,13,0,48,50,17,0,0,0
451,a,7.802605222227459,0.6772792257780711,20.863851314197735,24.85021599843657,21.341340590494763,28.759119062972594,775984.4280843976,750396.3893104586,809182.9759155394,3918922.8290606183,3900262.3429174996,3954972.9163657236,18186,8,1239,7428,444,3662,3111,643,18,347,1286
919,e,339.45905830994695,0.7427502338634238,605.5023386342376,272.5864779459008,6.874544380807889,493.8772710718128,9557772.436794512,7560081.8409728715,11391052.632366698,14764183.935359964,12997966.155644549,18253469.031426266,1069,0,1,147,0,295,565,50,0,1,10
1086,b,64.56650736758263,1.7204301075268817,105.15053763440861,52.988345841210005,4.77980876793395,77.66372871408805,2394876.4317005174,1634649.0035842294,3012167.569892473,5316435.993913127,5177041.605008525,5703740.425184063,558,0,0,0,0,166,220,170,0,0,2
888,e,31.63943902473162,1.1532884515794926,125.9497669601243,30.147144084193336,22.018901378762543,96.14190413878835,4919083.595280417,3901536.5137234596,9152156.702226825,14268337.996713271,14339923.862417009,15402218.55856105,1931,0,2,215,0,647,959,91,0,0,17
1082,f,31.815045592705165,7.446808510638298,219.5744680851064,25.211048929645163,16.803379232885955,295.82979182479244,51295238.84741643,50620459.57446808,55236608.0,61948562.58012833,62376455.67238876,61380192.782809,94,1,0,0,0,37,36,20,0,0,0
900,c,28.68607204597486,0.6993645750595711,87.84154090548054,41.81861495909105,20.289127555789754,105.49690992772051,4651432.214673955,4177292.098490866,5634627.10087371,7141211.263166983,7078101.345569426,7404936.954611418,2518,0,7,311,0,698,1374,91,3,6,28
906,a,16.79153489948046,1.1856223175965666,81.4087982832618,37.31169709840075,24.547730665703025,121.58892279219425,3194424.4391235597,3123819.6738197426,3504607.0386266094,8816616.65369582,8803913.729506927,8886993.100112021,932,0,0,137,0,270,497,12,2,0,14
929,d,59.75384615384615,0.19230769230769232,169.80769230769232,39.99626859381977,1.687493151421562,112.93145841528285,7371646.218315019,6393750.974358974,10052634.256410256,5984497.104278105,6254194.752979989,6188506.500215712,78,0,0,2,0,20,38,13,0,0,5
474,b,215.061502793386,3.3333588253288466,356.0438207402876,132.57868441994617,7.185369985130721,211.81891263669087,4881468.209109497,3728666.8608137043,5153817.372896911,11283341.238395207,10648634.063434487,11471723.953305328,13076,2,357,5478,456,2884,2458,531,0,103,807
910,b,12.617590725806453,5.036290322580645,27.726814516129032,65.00039432531902,51.0636333485429,81.02840107629994,3111663.5526881716,2932228.129032258,3202543.4838709678,9824913.437605703,9321092.747043991,10013025.252353875,992,0,43,205,0,203,471,16,8,3,43
1033,b,15.846057244046113,1.0010660980810235,36.697494669509595,13.828185054050644,11.826819785590445,20.82764876820214,1107131.251635286,1084593.9445628999,1134254.6695095948,8220591.550117173,8203566.511726506,8221876.945159981,3752,2,0,0,0,939,1743,1011,0,20,37
907,e,178.64800454921422,25.35483870967742,329.10483870967744,225.71206328574738,136.38200581031558,304.21491550431347,39447805.67080232,37265408.0,39784068.12903226,39033769.32606657,39687211.34453428,39188000.6045475,248,0,0,17,0,84,144,3,0,0,0
939,d,11.502337636932708,0.06134585289514867,37.114553990610325,10.894792782859314,1.3396535899648272,69.37606590587076,3261011.290140845,3069188.5671361503,3787880.8037558687,8088969.894777021,8083795.446321807,8161237.258304502,3195,0,2,380,0,902,1704,192,0,1,14
1046,j,59.77450980392157,25.125,101.125,49.170159983810564,39.48555906910779,74.09021106057129,8246522.980392157,7592960.0,9605632.0,12836011.448070416,13043613.884385264,12942162.972496368,8,0,0,0,0,1,4,3,0,0,0
896,b,7.603440238672384,0.0,28.008670520231213,6.459831255086019,0.0,54.2378612185433,2100069.2448256575,2086243.1445086705,2121870.0578034683,1502560.4752335388,1502770.1165699884,1499092.8125088892,692,0,1,93,0,229,350,13,0,1,5
1042,c,193.21686498282241,0.04091653027823241,394.49645390070924,140.5156838901973,0.7823514502597132,285.33942635174367,3573725.4544757525,1917917.9225313694,5517135.467539553,6569537.341852075,6470806.197214327,7124888.443427905,1833,2,0,0,0,678,710,435,0,1,7
1040,d,14.053263888888889,0.0,41.25231481481482,1.4767587844746846,0.0,8.894247215505159,214704.16592592595,200855.7037037037,313614.22222222225,2285213.8388662715,2268970.4376137094,2289638.312672005,864,0,0,0,0,231,346,280,0,2,5
1100,e,60.54613430127042,0.41379310344827586,316.2234482758621,40.19787969431395,2.697600995256268,265.28240203505527,6133916.911738657,4617598.764137931,9861535.249655172,7512196.196320467,7265539.137646089,11309947.363002945,725,0,0,0,0,194,285,241,0,3,2
984,a,15.987044961603846,2.6974422103679387,34.4136233073451,56.43692958119166,50.872597394510706,71.4848468342829,2705533.392328585,2631221.434003556,2780641.6763780606,5946018.442896261,5948068.584662899,5954348.717279835,7311,4,139,1042,0,1718,2946,1211,20,66,165
1084,b,14.433081416701098,0.01824817518248175,85.66453771289538,3.774853859828458,0.6405083494446804,187.6498047020388,785388.3149244823,772167.00729927,803106.2579075426,5492812.542427035,5488669.036410533,5493288.559844436,3288,2,0,0,0,759,1441,979,0,27,80
886,b,120.3826423131236,0.19556913674560733,249.75171886936593,70.83785129277543,1.809476434326046,141.57979204725524,3377323.863786837,2484322.5668449197,5570121.92513369,6260526.828895879,6312377.845895964,7013755.390747104,1309,0,11,180,0,299,678,48,0,7,86
1090,b,17.40418531192419,1.0916030534351144,38.732824427480914,6.498749082899658,4.726812236462254,17.10199507467067,4189660.824427481,4084618.748091603,4348154.137404581,17249193.50680025,17251247.11157947,17242098.342234746,262,0,0,0,0,60,100,97,0,1,4
954,g,243.38957068062828,11.744502617801047,545.2753926701571,146.75744165376452,30.267423412648935,278.11233666066715,18532088.998198953,17569669.763350785,19531460.758115184,20339309.911421534,20614500.86307375,20596919.127104383,955,0,0,134,0,287,403,108,0,1,22
923,f,34.54603658536586,0.0,584.3,16.392851885258846,0.0,771.971832387685,17566105.599999998,16421888.0,19234406.4,21073957.350483067,21338091.13963852,20861151.89550377,20,0,0,0,0,5,15,0,0,0,0
1101,f,415.29351844245457,13.281853281853282,790.0849420849421,267.519266801876,18.128501494870342,472.91801852361436,89197407.5820258,84345369.6988417,91530101.62162162,114875095.27336745,117188279.65288854,115612310.74161491,259,0,0,0,0,68,121,69,0,1,0
894,c,8.735221674876847,1.3126436781609196,23.035249042145594,34.36219650882208,26.818925115521722,46.371929500805045,2850760.0639299396,2813793.495785441,2928713.759386973,7546926.637805336,7542661.261104157,7592480.966355901,2610,1,11,404,0,733,1365,56,6,1,33
1076,a,17.159392913981986,0.01906318082788671,54.12490922294844,8.39178711011919,0.6060393171736077,63.60570668375982,488785.4094160911,391131.5613652869,944847.8489469863,4384826.219868659,4379231.851070695,4405582.820669433,5508,2,0,0,0,1505,2189,1653,0,83,76
944,e,53.264379764379754,0.0,170.2972972972973,35.824605743106204,0.0,128.14305031505512,7141720.881496881,6121195.243243244,8739793.873873875,7748112.461483059,7965220.773999195,7944184.424547023,111,0,0,1,0,19,69,19,0,0,3
919,f,1159.442196531792,798.5838150289018,1307.5202312138729,975.2930675507317,897.5379362574507,1042.576103539508,106681795.03352603,106628303.16763006,106719125.4566474,125319515.57237732,125326503.14794973,125312794.87239282,173,0,0,19,0,63,82,7,0,0,2
948,c,99.4839956556392,0.019140791152700978,238.42492556358997,75.04524037782008,0.5354862252239205,181.26290329331,9372131.479320925,8670076.896639727,10610209.755848575,18275113.95686644,18342017.31495745,18644710.637587726,2351,0,4,400,0,627,1129,159,0,0,32
707,a,7.821150733231829,0.44394582899270774,22.26941261319016,20.25665292948762,18.1359967844595,24.144854007876294,1915805.2056222453,1887861.465822582,1945408.6410770093,6986325.995442149,6981112.737293834,6998072.868050564,12479,2,423,3476,0,5368,2087,429,7,137,550
1093,f,118.47566371681415,7.185840707964601,256.8938053097345,88.9564730528971,9.770416493297619,230.10514575562786,103074281.34513274,98339486.5840708,109683177.34513274,70256114.23476696,72043731.35091148,72411476.4011996,226,0,0,0,0,83,92,51,0,0,0
1075,c,185.50123521681996,2.487516425755585,279.98291721419184,168.81040491765043,6.657584512823988,242.7188332908376,3619178.773193167,1846321.7871222077,5248789.865965835,9484971.676760351,8762272.151627135,10375271.918909239,761,0,0,0,0,183,340,235,0,1,2
1055,g,50.53163636363636,0.0,349.48,31.38407082613463,0.0,236.10999470585736,6232747.659636365,5433753.6,8057487.36,9621359.087016737,9895567.420950616,9089972.596650738,25,0,0,0,0,5,8,12,0,0,0
337,a,13.752962238572746,0.14333612740989102,37.79351774238614,8.06849133788102,2.945176087574863,16.049066253194,990021.7613444682,961782.1529291236,1024132.7566359318,4781599.758052604,4768282.6875465,4806092.676386941,21474,9,932,8286,305,5038,4456,904,0,234,1310
975,c,422.23803160462404,3.341499628804751,720.6681514476614,304.0671786605231,6.409840139138952,532.5316464441447,7252412.641962739,6299721.993565949,7942120.686958673,9343380.888919301,9345051.057436869,9515103.112638015,4041,1,9,484,0,1073,1754,670,0,3,47
1005,b,18.77337268194628,0.13339771002896952,61.18650848392882,10.036546969150413,6.683512123888697,36.219559770053884,687314.2567053584,558885.0456614705,1249231.971306387,6590106.678253898,6586082.540666676,6619654.642368983,7249,1,67,974,0,1651,2972,1350,1,54,179
1076,c,19.291654992995795,7.631578947368421,30.50190114068441,20.0765324868778,7.984058772648915,32.53720713731913,504454.0810886531,462089.7850710426,552731.3059835902,5494521.365976212,5491747.0095661655,5497376.404594462,4997,2,0,0,0,1344,2036,1513,0,25,77
976,f,58.22750946969697,2.71484375,424.2265625,29.40553601981192,8.26801621690995,223.86514896122978,27677073.93939394,26465952.0,34709648.0,50577004.32986386,50636718.310379,51708823.43332349,256,0,0,19,0,88,89,60,0,0,0
966,d,116.83361204013379,1.059782608695652,451.5326086956522,89.31810891657332,3.8436440980846576,355.14519232607546,21347955.299888518,15078400.0,32679290.43478261,19410573.58706043,18918175.963354275,25308997.041562777,184,0,0,25,0,50,82,27,0,0,0
922,f,59.633752723983385,6.482093663911845,179.44903581267218,56.799692189723984,36.094864053540476,155.06278660054622,10850734.213889232,8123383.5371900825,16326734.986225896,17162235.407534182,16459697.232515803,21564919.297422457,363,0,4,44,0,109,182,21,0,0,3
1076,e,267.0162564708019,2.2556080283353013,792.8028335301062,99.3295134479523,7.117844352009931,285.2586867850023,29349182.08385554,22256851.570247933,50706678.63046045,23198301.45726513,22990985.78961364,28036638.220509995,1694,0,0,0,0,497,695,499,0,0,3
510,a,8.23887725958383,0.7774121445424066,21.94921147398485,26.87475736297274,22.434729510277503,31.616894107155662,867292.096148729,842821.300881659,897644.0203650814,5103527.529008625,5093340.300296026,5125895.051666042,16106,6,1061,6208,775,3261,2529,579,19,270,1398
886,e,155.694643711143,65.70588235294117,452.98039215686276,230.84543538247055,219.7953410019926,440.1299269042142,27620881.384983264,27106926.43137255,28529443.1372549,21692481.967612594,22043359.397898093,21553419.245540287,102,0,0,15,0,41,37,8,0,0,1
954,h,1211.8350917431192,11.628440366972477,1881.4495412844037,619.1964167335224,72.7591509951212,953.4142797012857,80620356.11009175,77540286.23853211,82176526.09174313,95264223.48914199,95437208.68167742,96532189.08706899,218,0,0,37,0,77,83,20,1,0,0
4,a,15.042739035813975,0.8069853810853007,39.03301083408242,14.782452440953929,10.876016382229489,21.160624874331404,747228.1234233809,724010.5354591474,779020.0751289208,1474308.5310435004,1464952.7644936473,1488998.0056407293,84548,111,10227,29551,730,15527,12559,3382,0,3585,8876
994,c,12.741921547495169,0.09619815668202765,34.15841013824885,9.99609699502594,2.0454139592956233,36.16740898997849,517918.38739408355,499395.83410138247,602437.603686636,4106695.310665356,4105240.0842470597,4119458.45449434,1736,0,6,140,0,442,791,339,0,2,16
630,a,6.706572036905607,0.7792760823278921,14.736124911284598,4.4815683676613585,3.3337377771486127,6.749722873264753,529940.5381405251,521123.99261887866,540561.5330021292,1822339.1219876453,1819272.9212198157,1827674.1115693543,14090,6,523,7276,0,3467,1617,471,0,166,564
1100,a,13.523029160961457,0.020742106476146577,33.81009449181839,5.252481933620946,0.6437483161468182,10.579972534004737,708683.5419166791,652241.0361834525,765766.9767227472,6241449.329054321,6224070.426591104,6249041.322057534,4339,2,0,0,0,981,1909,1361,0,44,42
951,e,115.62777777777777,0.0,642.2,31.359497547310173,0.0,196.42240198103676,83171.55555555555,45875.2,181862.4,57556.30821369734,65505.27279662303,135468.04032479395,5,0,0,0,0,0,2,3,0,0,0
993,a,13.834812471060348,0.4605263157894737,35.40311004784689,18.430764522942003,7.599869157179304,41.02346673385231,385234.7189381078,360947.75119617226,474871.42583732057,2687830.2319515236,2684542.216454401,2715674.982380725,836,0,2,121,0,213,330,151,0,0,19
1008,e,13.968045112781953,0.0,38.25,2.7993720423980535,0.0,9.616299407033575,371542.6165413534,353426.28571428574,389193.14285714284,2649166.432382367,2621079.485414125,2651703.8759298804,56,0,0,6,0,21,14,15,0,0,0
934,d,6.683204467353952,0.18384879725085912,18.515463917525775,4.696335752417007,3.1615517142287177,7.702072825915654,6496838.553951891,6460996.618556701,6526286.295532646,20947471.534464072,20952765.036806848,20947482.904328313,582,0,4,92,0,170,291,20,0,0,5
992,e,658.5455521155832,1.6470588235294117,1142.6843137254903,398.4514630349899,4.689677983057588,682.1804691568345,13242921.234757483,11705926.274509804,13723045.647058824,13766344.765510859,14294034.9190148,13846068.236939073,510,0,0,34,0,199,144,129,0,0,4
706,b,202.607452237407,0.14127930075486692,404.67810885975365,132.31910082105372,3.05838830219659,278.7121844582934,2891986.257889073,2596587.3531982517,3140346.4060389353,7016528.184852021,7015825.673901917,7066113.526407863,12585,1,112,3664,0,5178,2499,583,0,44,504
1009,g,133.51425092700205,0.3312302839116719,489.6340694006309,125.22356712021411,2.204255148047719,528.332964128102,11175971.476451384,10528890.750788644,12432251.558359621,21318356.685902074,21354242.28438605,22642324.82620247,317,0,0,26,0,111,116,62,0,0,2
967,c,239.24282299598332,0.4590818363273453,552.3253493013972,210.56532676286565,2.583693366571291,487.60044662103996,4801554.243808679,4266279.68596141,5639510.69594145,5493788.0254916195,5501199.86649208,5794813.902251543,1503,0,5,208,0,407,619,249,0,3,12
1095,a,14.315479402770283,3.159561072135276,25.170174491815075,28.393843973767517,28.455990293458466,29.602800217268264,279017.1584817413,271226.08238891885,289852.23529411765,3684800.1956361555,3682304.1501903078,3688455.499340669,5559,3,0,0,0,1370,2253,1539,0,240,154
953,c,21.26935728744939,0.0,56.23886639676113,10.044017500733359,0.0,45.07577546684711,4182096.32388664,4071291.3360323887,4482947.627530364,4716290.546576574,4722897.395168094,4735919.670101462,247,0,61,17,0,31,50,16,0,70,2
986,e,665.8230809218506,201.96984924623115,1480.537688442211,299.0976890272554,186.30282555432436,745.8530358536754,199860692.43874547,186188722.81407034,222609263.91959798,115111815.4665863,118180648.52451484,115799952.75363201,199,0,0,11,0,76,83,28,0,0,1
995,b,12.275401069518717,0.07477567298105683,27.234297108673978,2.1325527669049755,1.056429691671946,6.7333443696472886,772336.7555515271,757866.1774675972,802158.5164506481,6926459.391227901,6924611.383529188,6926985.38239887,1003,0,4,94,0,257,420,215,0,2,11
904,c,21.373737373737374,2.7525252525252526,95.20707070707071,60.35646660300037,38.6335329391511,136.82999313276375,3221826.824029772,3160788.0404040404,3582800.1616161615,7444782.623106288,7397528.809280259,7506440.994733452,198,0,0,7,0,50,134,0,1,0,6
988,d,497.1402316489459,1.7615915817165406,1674.2351200263072,365.50511185576227,58.35524380954358,956.0989735642619,14044765.35111058,2921731.619861888,31448026.62282144,24958793.44453091,11962879.990881296,66872092.757775895,3041,0,4,259,0,739,1380,617,0,0,42
976,e,94.92061755146263,0.057692307692307696,291.93692307692305,77.22585805868513,0.9284698234287162,247.79371822250167,9446834.58426869,8632241.23076923,11176203.815384615,14221999.934549132,14254573.071699906,14662413.63067594,1300,0,2,150,0,366,525,248,0,0,9
938,a,7.822010847435542,1.1465283320031923,20.295929768555467,32.62288723332914,30.230404104494294,35.86785925320436,2520600.9724774826,2476290.574301676,2555539.8384676776,7008254.258513882,6906004.763608675,7047931.548262248,6265,1,113,961,0,1549,3121,341,9,39,131
82,a,10.58400248977477,2.70115275864569,42.3271224534184,28.924023088511987,23.898878523251202,122.48047057672329,907162.3338950651,890790.4658884942,934034.1054157906,4470206.48688189,4456401.925261562,4521408.577077031,13793,1,926,6400,264,2541,1580,359,11,176,1535
1031,e,54.65925925925925,1.25,130.72222222222223,67.28079695767448,5.448623679425842,158.60951546190955,1784867.758730159,1054264.888888889,2920334.222222222,1193969.3196764677,1192076.4653561863,1514558.576057634,36,0,0,0,0,10,11,15,0,0,0
1091,h,1606.798560354374,1395.3428571428572,1748.009523809524,542.8561225801922,614.4708420928636,531.0530508023091,7263224.062015504,7115259.123809524,7515340.8,10140011.749256307,10151068.806827154,10133368.638886523,105,0,0,0,0,28,46,31,0,0,0
932,a,7.948563016347336,1.2272807171734927,20.660221480049216,38.62314059678183,35.53272632147723,42.35396924986258,2454308.3442901503,2424591.524696783,2484610.272455616,5931897.794163747,5919013.723902699,5955743.610339359,5689,2,61,827,0,1438,2995,267,6,12,81
996,b,74.4218220651053,0.010163499779054353,206.0053026955369,69.22680807506407,0.5117990240845979,223.0868741018596,1058333.2463691263,832076.2456915599,1379174.6036235087,3837187.60459694,3845718.0563914883,3880264.3819736876,4526,1,27,470,0,1000,2070,864,0,15,79
888,b,8.47525222551929,1.1801610852055955,20.397626112759642,33.76957354645608,28.03205056835635,40.40595729325477,1564310.5310385756,1537035.7202204324,1601456.1288681645,9047054.173708437,9030092.14416446,9073329.778901076,4718,2,99,763,0,1208,2270,188,8,27,153
935,f,113.07713675213675,0.34615384615384615,338.46923076923076,97.8761437730106,2.2522178418395926,284.1398406652162,11788242.488888891,10830863.753846154,12823221.169230768,7864499.23094472,8355596.156427178,7794529.092131515,130,0,0,40,0,37,47,6,0,0,0
913,e,407.26190476190476,378.64835164835165,440.5531135531136,547.5250432428873,530.7968549754809,567.0601084478345,3798783.0622710623,3769362.754578755,3817096.9084249083,11612273.997375682,11616059.244039435,11611077.549604643,546,0,1,53,0,164,311,14,0,0,3
1070,c,415.54884661336274,6.108870967741935,720.5,270.28460747458945,15.133109283116555,466.98427939739156,77360703.19419171,69144570.49462366,81888988.21505377,45911825.83157409,47754913.01385069,46061275.98678125,744,0,0,0,0,262,274,204,0,0,4
904,b,9.597486033519552,3.393854748603352,20.650837988826815,56.99811627626917,45.52000807798965,64.20857586320983,2562845.461452514,2547105.6089385473,2586097.6983240223,7309657.03225554,7253561.902014199,7387475.527828767,358,0,0,28,0,81,228,0,2,0,19
1036,a,13.478144318616991,0.06072542261611685,32.093549975381585,4.181184698927869,3.80312161972614,5.685081390869977,507875.64238743915,495066.1020843591,580996.0544887576,6474925.92243711,6466632.584765342,6477815.679239496,6093,4,0,0,0,1856,2597,1446,0,55,135
1102,d,30.957022821431732,0.06968063044379925,67.5350476980506,37.993940460097114,2.137758127315225,92.435208935119,1641171.0071162605,890955.6001659062,2382337.9112401493,7809709.172570419,7727548.483771317,7993969.741462431,2411,1,0,0,0,508,1106,747,0,19,30
1006,b,14.805627120147218,0.7384741591468417,35.49319114027892,30.544751058222076,21.602270745534145,66.75052112252274,1062308.4931822717,1025891.0818703856,1141251.108121411,8643159.597602973,8634171.19620919,8713147.051827002,6095,0,23,780,0,1377,2582,1206,7,12,108
937,b,9.84453137046445,1.109672864203342,30.140738997411155,26.073670855683865,22.081306848353783,61.83593762104025,3080403.961792227,2989248.075311838,3178606.859025653,9075184.298791071,8949626.298608702,9423553.80175957,4249,0,24,637,0,1112,2164,243,2,4,63
1051,b,66.91363711383516,2.213401551411124,329.10793860372996,35.09607302989865,5.3702196649406595,178.5964328425645,533500.8503653468,428431.86532431096,826555.7643175442,5430583.145912551,5423009.481336369,5587937.505783981,6059,0,0,0,0,1745,2660,1503,0,69,82
916,c,71.62402416215724,6.1299280082276315,162.8796708947549,78.90657208010303,51.482724759621725,145.63122186464997,5709344.693898275,5136984.990058279,6351613.98148783,14885200.88764062,14709246.71236399,15117839.865851456,2917,0,8,347,0,808,1608,110,4,3,29
911,b,8.21446799795187,1.4576958525345622,23.03852534562212,35.476749784514745,27.73287503712056,46.59099604119994,2607836.6939341184,2572282.7148387097,2635198.029861751,9512643.519638214,9494175.655834869,9569594.200313667,5425,1,86,831,0,1372,2828,146,15,28,118
1081,h,370.57142857142856,24.0,1042.0,88.25399130181133,31.618258739441767,213.54557894209444,153122994.5825603,120276699.42857143,193905810.2857143,59370879.24639104,72701975.86731514,63380206.93572755,7,0,0,0,0,2,1,4,0,0,0
1000,a,13.479700123060763,0.9946656506001144,30.78167269956182,32.19370655192859,23.541355894419638,42.59768462218591,620068.6363940622,605177.1720327681,699883.0283863593,6814483.452962421,6808348.716832543,6969290.23272584,5249,2,35,654,0,1116,2336,1009,8,11,78
964,b,13.528009483780579,1.027804720336243,32.3339799547365,31.4084597224182,28.567680788665395,35.78758686545326,3793899.82679168,3745085.496281927,3855770.1959262853,7282179.424250874,7275599.474265834,7318732.920611383,3093,0,13,450,0,799,1389,382,4,5,51
981,d,15.558613184079602,0.11829740187949143,68.24046434494196,13.215932845897626,1.902644918821884,148.9574092930969,1346983.9425096738,920916.2012161415,2732903.7302377005,7758919.991241631,7587434.457960166,12405799.940731188,1809,1,1,125,0,503,792,376,0,0,11
1090,m,29.004534805890223,0.04819277108433735,92.16626506024096,11.761497864917324,0.8488633712678813,49.51884622070818,1438250.2896921015,1349041.4522088354,1660251.913253012,16549664.879799156,16553495.6810764,16544524.01420002,1245,1,0,0,0,341,460,371,0,42,30
914,d,793.6529167726798,0.9051819184123484,1165.598676957001,377.4515422832259,14.291751050287957,617.0512829857331,17767168.369095072,16000818.522601984,17979842.846012495,20458111.40010224,20417965.25149288,20574335.836924616,2721,0,1,323,0,794,1480,95,0,1,27
1040,e,342.7210433244916,5.55,1465.8615384615384,156.7426213984685,30.553883676094387,618.6334039806694,29825782.719717063,17732592.246153846,71453995.32307692,24244814.083291914,21275023.736056913,53281930.53581893,260,0,0,0,0,65,119,73,0,0,3
899,c,10.65423189073051,0.6084254143646409,28.52647329650092,24.65821889945363,19.309386950608793,45.63841935545117,2722710.8655616944,2597245.8784530386,2920934.541436464,7845779.134897336,7837497.846312558,7877228.114714837,4344,0,42,740,0,1127,2196,149,4,14,72
1059,d,213.63811101469855,1.9729431253451133,589.378244064053,196.40271771251932,38.2820310423192,495.0001053621784,3004182.987562778,2467825.2987299836,3910904.225289895,6781949.564940095,6749262.087557683,8409508.365193214,1811,0,0,0,0,603,634,558,0,2,14
949,e,30.39003529731197,4.799212598425197,255.06692913385828,43.16029269090976,29.880915870138022,220.805396400419,16619683.576794282,16227723.086614173,19325524.661417324,39796946.82223041,39834486.15734432,40394460.28706196,254,0,0,36,0,84,113,17,0,0,4
1045,h,63.7565478746243,39.59124087591241,94.76642335766424,89.00928472750539,85.40556356725976,99.27329105990475,6255507.10748533,5547239.7080291975,7159479.124087592,19596689.088280372,19538643.22255401,19819143.92215502,137,0,0,0,0,64,47,26,0,0,0
980,f,96.97270671834625,2.2674418604651163,1114.7906976744187,51.28191672366351,5.37311225607536,664.7335209442616,54342979.142118864,50302880.744186044,103319504.37209302,33613067.59260513,34673271.64200102,29473065.911990322,86,0,0,18,0,28,28,12,0,0,0
1063,a,21.92107461024499,0.5902004454342984,42.211581291759465,31.839931409805587,2.916276755680714,43.98979684739932,493094.39049740165,341561.3956941351,598469.0838901262,2356272.231113978,2331192.975283679,2376203.7216100045,1347,2,0,0,0,527,458,336,0,6,18
110,a,16.972271844867592,3.319397158291343,43.21380906986246,64.96860328983483,58.03841105212841,74.86545468263859,1058335.375454281,1026009.7900040855,1094457.3730990966,4782463.99114366,4722534.104324356,4841729.634780703,22029,18,1574,8240,244,4733,4159,943,35,473,1610
25,a,16.98862967083306,1.9424121458019763,44.150710032065966,59.18493776634913,52.57950394879015,67.8874758116895,1020046.164518029,984170.6150121065,1067335.9534061907,4505016.576904239,4449500.539560137,4674701.855483241,15281,9,1204,5161,183,3573,2999,750,21,459,922
1074,c,238.68198906356804,0.43301435406698563,439.7392344497608,202.35257275674815,3.1175626912325676,368.69528327012,6522804.057416269,4422121.95215311,8155841.531100478,12339571.37811186,10932851.20615972,14631528.892716093,418,0,0,0,0,87,183,147,0,0,1
1089,e,13.93310212268093,0.15803108808290156,44.38341968911917,6.313688489594973,2.457599034541147,124.40495939464988,417035.68109643995,409536.3316062176,441593.3678756477,3727381.988713003,3727064.151240739,3736042.5076049054,386,0,0,0,0,111,138,135,0,1,1
1082,d,15.521736391129034,0.107421875,34.626953125,34.81440747439698,1.2648275241199822,72.74759823919082,1486985.4623655912,1446664.0,1545642.6666666667,7323882.427894686,7311275.356275037,7338456.684623788,1536,0,0,0,0,440,571,511,0,1,13
1073,c,14.556648308418568,0.011801730920535013,52.80684500393391,2.356749796026151,0.42057898539430677,47.1031400949497,3449691.5844490253,3326370.945712038,4384982.306845004,10488749.97873625,10487241.652489936,11299510.587335099,2542,1,0,0,0,825,946,734,0,0,36
1015,c,100.01176213516466,0.7733728734196972,246.05540814733885,61.31250957542285,3.575686967457719,166.11315903007534,2367423.200474481,1673476.5150616514,2971212.955829561,10585417.147929495,10596495.820299394,10633237.126883512,6407,0,17,696,0,1460,2727,1405,0,8,94
944,d,116.09149888143178,0.30201342281879195,440.08053691275165,112.329572833475,2.1068908929318475,401.759594829166,15762321.58210291,11652212.832214765,23576108.67114094,18608500.392874245,18293705.772134025,28990018.7991972,149,0,0,2,0,28,96,20,0,0,3
1066,b,13.813432579690248,0.04656999442275516,34.90546569994423,4.5069437121292335,1.278465382489942,33.718814279031115,834560.7995538204,780789.4344673731,1054233.4143892918,5553727.464564766,5541500.85450426,5935301.368148832,3586,1,0,0,0,1012,1481,966,0,33,93
1038,a,22.64420107042652,0.039837852949398934,49.938495946323734,52.711040742623,0.7719978884125048,114.46870436880856,854268.6656045484,698519.1523623148,1065510.217500699,7893643.901969397,7878852.696514235,7925522.712317025,7154,7,0,0,0,1964,3321,1665,0,80,117
894,a,9.337129650733898,1.6620297186215618,22.800716619243335,37.52988478346475,30.13648849140951,45.75080171809856,1975146.1369762295,1945424.746970176,2025224.012646222,6806639.485711683,6779167.165179697,6849250.661200239,9489,3,184,1932,0,2407,4176,419,29,77,262
1016,c,218.26976369916784,2.0142487046632125,362.83376511226254,207.12212805896564,5.189772133557466,337.78355644042335,21994842.7194222,18931903.005181346,23741409.9343696,20318872.056477845,20661634.81084297,21109141.96689294,2316,0,3,317,0,588,867,515,0,2,24
992,b,12.542463481567916,0.16277712952158693,35.79988331388565,7.775173270877037,5.398397768960312,36.93607774195233,640783.101776222,619187.8273045508,681550.2637106185,6219656.17989049,6195107.515591922,6224632.115323571,3428,0,4,282,0,751,1683,661,0,4,43


==> rebuttal.txt <==
We thank the reviewers for their constructive feedback. We will re-word our claims, fix typos, add results using the problem mix (MP), and clarify that columns in Table-II represent training and rows represent testing datasets. Due to the word limit, we only address the major concerns in this rebuttal.

#1: Problem not challenging
Predicting an application's absolute performance correctly from just code structure, and better yet, suggesting code changes on the fly are interesting problems, but solving them entirety using static information may be difficult, if not impossible. We decompose this challenging problem into a few steps; where the first one is to correlate code patterns to performance problems (through effective embeddings). The outcome of this research, along with dynamic measurements, can be used in a continuous learning framework to solve the big-picture problem eventually. 

#2: Production applications
Bottleneck analysis is typically applied to small code regions (less than 100s of lines) at a time. One of two things can be done to apply our methodology to production applications with large ASTs--(a) apply to a subtree with code changes, (b) leverage distributed training frameworks.

#3: Compare LSTM to other methods
We compared two representation learning methods--GCN (not baseline) and LSTM. LSTM builds hierarchy-aware representation instead of ignoring it, making down-stream analysis 9% more accurate than GCN.
Since LSTM leverages the tree-structure of ASTs, it builds more effective representations than attention-based methods that, like GCN, use data from unrelated code blocks. 

#4: Dataset justification
The problems were automatically selected based on--sufficient variation in execution times of correct solutions and more than 1000 correct solutions. While not all of the algorithms in our dataset represent scientific applications, some of them are. E.g., DP and Graph Traversal are two of the 13 dwarfs of scientific applications; shortest path algorithms are core to several commercial ones.

#5: Accuracy, disjoint train/test
We calculate model accuracy based on the percentage of times the model correctly predicts one code label (slower or otherwise) compared to another one. E.g., G(test)-vs-F(train) = 82% means the model was trained on data from problem F and the model was 82% accurate in predicting the performance difference between a random pair of solutions of G. The train and test sets for the diagonal entries in Table-II (e.g., A-vs-A) were also disjoint. The text “accuracy of E-vs-G = 80%” should be G(test)-vs-E (train).

Review#C:
--We argue that the baseline case for this work would be randomly selecting whether one code will run faster than the other or not, which means 50% accuracy. In this regard, our method is 34% more accurate than the baseline (best case).
--Since the absolute performance of an application is dependent on many factors beyond just source code, a DL model trained solely on code structure is not going to capture the impact of the environment. This is why prior work on static modeling of absolute performance suffered from low accuracy and motivated our comparative approach.
--This work uses GPUs; the processor choice only affects speed not accuracy.

